Distributed Optimization of Finite Condition Number for Laplacian Matrix in Multi-Agent Systems

This paper addresses the distributed optimization of the finite condition number of the Laplacian matrix in multi-agent systems. The finite condition number, defined as the ratio of the largest to the second smallest eigenvalue of the Laplacian matrix, plays an important role in determining the convergence rate and performance of consensus algorithms, especially in discrete-time implementations. We propose a fully distributed algorithm by regulating the node weights. The approach leverages max consensus, distributed power iteration, and consensus-based normalization for eigenvalue and eigenvector estimation, requiring only local communication and computation. Simulation results demonstrate that the proposed method achieves performance comparable to centralized LMI-based optimization, significantly improving consensus speed and multi-agent system performance. The framework can be extended to edge weight optimization and the scenarios with non-simple eigenvalues, highlighting its scalability and practical applicability for large-scale networked systems.

==> biographAndphoto/YichengXu_biograph.txt <==
Yicheng Xu received the B.S. degree in automation from Southeast University, Nanjing, China in 2020 and the M.S. degree in mechanical engineering from University of California, Irvine in 2021. He has been the Ph.D. student since 2021.
His research interests include distributed control of multiagent systems, event-triggered control and anti-windup control.c

==> biographAndphoto/fj_biograph.txt <==
Faryar Jabbari is on the faculty of the Mechani cal and Aerospace
Engineering Department of UCI. His research is in control theory and its
applications. He has served as an associate ed itor for Automatica and
IEEEE Transactions on Automatic Control, the program chair for ACC-11
and CDC-09, and the general chair for CDC-14.

==> pics/nodeWeight.csv <==
1,1,1,1,1,1,1,1
2,0.999036947556241,0.996655172121607,0.997746171278138,0.995430833349123,0.999416478215117,0.995427709060262,0.999469438806746
3,0.998074392829892,0.993318381325362,0.995489906378449,0.990868170113854,0.998830505650955,0.990865338744613,0.998938071906153
4,0.997112330829325,0.989989586339759,0.993231183524037,0.986315137866125,0.998242054910455,0.986309723367593,0.998405891029713
5,0.996150760311789,0.986668759154158,0.99096998970161,0.981768747307711,0.997651100599718,0.981763847475524,0.997872889846752
6,0.99518968015922,0.983355872379548,0.988706312183464,0.97723059048833,0.997057617134708,0.977226117655908,0.997339061976967
7,0.994229088893847,0.980050897599899,0.986440137395412,0.9727020048738,0.996461578444777,0.972695191838891,0.996804400716161
8,0.993268981731833,0.976753795283246,0.984171443951279,0.968180130052325,0.99586295613148,0.968173893144104,0.996268897388049
9,0.992309371953362,0.973464354379451,0.981900140385963,0.96366685214497,0.995261718525444,0.963661115137849,0.995732571419808
10,0.991350245720508,0.970182752924837,0.979626301553416,0.95916303342155,0.994657847190861,0.959155212473654,0.995195389000948
11,0.990391605346591,0.96690897585975,0.977349922776412,0.954667228652662,0.994051317296099,0.954657661707234,0.994657345070689
12,0.98943344232112,0.963642971326684,0.975070973700071,0.95017948022403,0.993442096893826,0.950168351098087,0.994118428374417
13,0.988475758665703,0.960384723758785,0.972789448960081,0.945698628711585,0.992830160389036,0.945688469260796,0.993578633402644
14,0.987518556251032,0.957134217193695,0.970505342887487,0.941227243187877,0.992215481836051,0.94121547693021,0.993037954437278
15,0.986561830317294,0.953891413372959,0.968218634048684,0.936762694932145,0.99159803077383,0.936751968193558,0.992496381875982
16,0.985605579086827,0.950656284423679,0.965929308100517,0.932306393303223,0.990977778326037,0.932296529378108,0.991953907642976
17,0.984649800832401,0.947428802900504,0.963637350837071,0.927859458756704,0.990354695347156,0.92784803629246,0.991410523533531
18,0.983694493939824,0.944208942017721,0.961342748350705,0.923419472685354,0.989728752466322,0.923408903345867,0.990866221242849
19,0.98273965677524,0.940996675122095,0.959045486692044,0.918988861154261,0.989099919978721,0.918976702848931,0.990320992301863
20,0.981785287367081,0.937791974746892,0.956745551140588,0.914565192702172,0.988468167659684,0.914553859316496,0.989774827868889
21,0.980831383941892,0.934594814281398,0.954442927455915,0.910150874624466,0.987833465079904,0.910137963103757,0.989227719058211
22,0.979877944915047,0.931405168054013,0.952137601896047,0.905744472499683,0.987195781626907,0.905730446385519,0.988679656909291
23,0.978924964889666,0.928222997896325,0.949829551514729,0.90134613449717,0.986555083800973,0.901331124598598,0.988130630095649
24,0.977972448534704,0.925048299567579,0.947518777756879,0.896955902004061,0.985911344521611,0.896940013194628,0.987580632889174
25,0.977020390670172,0.921881036160191,0.945205258282599,0.892572836464222,0.985264529784981,0.892558016309652,0.98702965371898
26,0.976068789065804,0.918721180885703,0.942888977902087,0.888198874493892,0.984614607207163,0.888183192129208,0.986477682519811
27,0.975117641612902,0.915568707697429,0.940569921776323,0.883832106579258,0.983961544157061,0.883817444218391,0.985924709089455
28,0.974166943229767,0.912423580951646,0.938248067832612,0.879473535808395,0.983305305594955,0.879459738258364,0.985370721302867
29,0.973216706937651,0.909285951516275,0.935923490159237,0.875122877515771,0.982645855362003,0.875109845908148,0.984815697532036
30,0.972266915548832,0.906155607564808,0.933596082060779,0.870781269829165,0.981983161461263,0.870767154507602,0.984259639672816
31,0.971317573408672,0.90303254588673,0.93126584478124,0.866446930449555,0.98131719438406,0.866433500244986,0.983702540409187
32,0.970368671537754,0.899916719641636,0.928932746930061,0.862120752241966,0.980647914955588,0.862107924227057,0.983144384414365
33,0.969420214023015,0.896808125250547,0.92659678926374,0.857803797092271,0.979975292791518,0.857789418108592,0.982585163795876
34,0.968472195312292,0.893706727805272,0.924257948923824,0.85349387157958,0.979299290376292,0.853480139657994,0.982024864764353
35,0.96752461263124,0.890612501819499,0.921916209916555,0.849192112833177,0.978619871749021,0.849178943499405,0.981463474923012
36,0.966577463511946,0.887525423123709,0.919571557068829,0.844899272986954,0.977937000783061,0.844885072201526,0.980900981811737
37,0.965630742198373,0.884445457219254,0.917223967132268,0.840613737216047,0.977250638594669,0.840600104630928,0.980337370754422
38,0.964684449135775,0.8813725900904,0.914873432272398,0.836337371656032,0.976560750361803,0.836322197057386,0.979772630505697
39,0.963738581684662,0.878306798062269,0.912519937126998,0.832068052368108,0.975867298675713,0.832053466143229,0.979206747713603
40,0.962793136819498,0.875248056482464,0.910163465429212,0.827807602201573,0.975170245425124,0.82779208068756,0.97863970853758
41,0.961848111935978,0.872196342497055,0.907804002068541,0.82355451407019,0.974469552422116,0.823539541806843,0.978071499090577
42,0.9609035066973,0.869151640845142,0.905441537680721,0.819310263393046,0.973765182745576,0.819294390454113,0.977502106579264
43,0.959959315570111,0.866113919892809,0.903076050028259,0.815073398220878,0.973057095220649,0.815058046988415,0.976931514787494
44,0.959015535200329,0.863083155513457,0.90070752240032,0.81084531810789,0.972345249861409,0.810829101875829,0.976359708475588
45,0.958072162415626,0.860059156956083,0.898335831977168,0.806625566144891,0.971629601521303,0.806608536482633,0.975786685768519
46,0.95712919588923,0.857042087244093,0.895961079465861,0.802413199083959,0.970910117698816,0.802396751635592,0.975212416849947
47,0.956186629793067,0.854031916046936,0.89358324228552,0.798209593050233,0.970186755380882,0.798192340907499,0.97463688379279
48,0.95524446082846,0.851028618970694,0.891202303912746,0.794013988300244,0.969459472530951,0.793996055035625,0.974060070575032
49,0.954302685780807,0.848032174742845,0.88881824854074,0.78982641795959,0.968728227192961,0.789807853970873,0.973481960214608
50,0.953361300816566,0.845042559762763,0.886431058802443,0.78564627985362,0.967992976333983,0.78562832730285,0.972902535209159
51,0.952420302838137,0.842059753281996,0.884040719330588,0.781474237411453,0.967253677048059,0.781456806703235,0.972321778119237
52,0.95147968545352,0.839083724501469,0.881647206517983,0.777310270009882,0.96651028336658,0.777293278671853,0.971739669114669
53,0.950539447851842,0.836114460934367,0.879250511097938,0.773154355799426,0.965762753267534,0.773137780858069,0.971156191371984
54,0.949599588611132,0.833151948614469,0.876850622450226,0.769007104098196,0.965011043833677,0.7689897149514,0.970571327294322
55,0.9486600990736,0.830196151214143,0.874447511658503,0.764867256588399,0.964255105904078,0.764850285711976,0.969985054389341
56,0.947720977869081,0.827247055871516,0.872041168533564,0.760735492905093,0.9634948956282,0.760718825838125,0.969397354266891
57,0.946782220850093,0.824304641804248,0.869631576037645,0.756611751465387,0.962730366532715,0.756595384748697,0.968808206281768
58,0.945843826537179,0.821368896973702,0.867218724143027,0.752496080680014,0.961961473812437,0.752479925735121,0.968217591050219
59,0.944905785891586,0.818439786548703,0.864802583651004,0.748388415827015,0.961188166067712,0.748372459267979,0.967625483879751
60,0.943968099549236,0.81551730591823,0.862383150315711,0.744288785907232,0.960410399198668,0.744272987332131,0.967031865853061
61,0.943030760670399,0.812601427806933,0.859960400887221,0.740197649812376,0.959628122499565,0.740181017154355,0.966436712815282
62,0.942093764988533,0.809692134529202,0.857534319111756,0.736114489981904,0.958841287068411,0.736097055053511,0.965840001438367
63,0.941157108131737,0.806789407317459,0.855104888442566,0.732039291740069,0.958049843128559,0.732021103982369,0.965241708199979
64,0.940220799536301,0.803893360669684,0.852672175844241,0.727971843373297,0.957253727434993,0.72795294265214,0.964641799074527
65,0.939284818511394,0.801003827929965,0.850236072069764,0.723911860936214,0.956452899145477,0.723893262672081,0.964040259564122
66,0.938349163225499,0.798120788826438,0.84779656585972,0.719860332306378,0.955647306649768,0.719841085717396,0.963437069574335
67,0.937413840079562,0.795244109608715,0.845353642238854,0.715816758028582,0.954836875084048,0.715796966772835,0.962832256330925
68,0.936478798688195,0.792374252349438,0.842907278946915,0.711781001395882,0.954021645050294,0.711760744543016,0.962225574768785
69,0.93554408937019,0.789510647278242,0.840457471646424,0.707752870166052,0.953201455706639,0.707732945347899,0.96161725398683
70,0.934609683493009,0.786653494843759,0.838004195084998,0.703733126810761,0.952376294715735,0.703712639818061,0.961007162351281
71,0.933675577929003,0.783802758592859,0.835547433097278,0.699721311529912,0.951546103303326,0.699700284719797,0.960395280676124
72,0.932741769454598,0.780958369383567,0.833087163216463,0.695717417469307,0.95071081466285,0.69569587834057,0.959781599606755
73,0.931808245961793,0.778120411100944,0.830623373641324,0.691721420741221,0.949870393059564,0.691699390625583,0.959166047097853
74,0.930875000312914,0.775288889802508,0.828156048541405,0.687733305856377,0.949024786132077,0.68771080999265,0.958548582549524
75,0.929942028235544,0.772463777008481,0.825685171627497,0.683752672767861,0.948173933740784,0.683730526793833,0.957929180371102
76,0.929009325178507,0.769645072044971,0.823210731527862,0.679780335820665,0.947317781166247,0.679757720344455,0.957307805201411
77,0.928076891185756,0.766832644740376,0.820732701438388,0.675815478636756,0.946456244591787,0.675793216236699,0.956684470450142
78,0.927144718422865,0.764026526984331,0.818251069641114,0.671858914755313,0.945589274187364,0.671836174567646,0.956059124337381
79,0.926212805205142,0.761226691513548,0.815765825933356,0.667910214028197,0.944716807384487,0.667887038431899,0.955431743663412
80,0.925281125362158,0.758433107721008,0.813276840975131,0.663969534606581,0.943838810841182,0.663945927531582,0.954802240104495
81,0.924349654618455,0.755646132940827,0.810784206548009,0.660036388194464,0.942955267191678,0.660012743725404,0.954170451155914
82,0.923418426059405,0.752865389428389,0.808287915998541,0.656111250420423,0.942066038660496,0.656087249993741,0.953536524295623
83,0.922487456619674,0.750090556458121,0.805787939369636,0.652193856338479,0.941170994712722,0.652169831544725,0.952900563919382
84,0.921556662543951,0.747322509605893,0.803284278268197,0.64828426220908,0.9402702612707,0.648259926886814,0.952262103987659
85,0.920626098347045,0.744560525275776,0.800776900556201,0.644382535034374,0.939363620257891,0.64435782923722,0.951621445028242
86,0.919695707065657,0.741805160323235,0.798265801200614,0.640488331570186,0.93845112876717,0.640463541632104,0.950978267841286
87,0.918765567332403,0.73905548264355,0.795750954116437,0.636601995772409,0.93753252080993,0.636577246535162,0.95033298915473
88,0.917835572032499,0.736312588801134,0.793232361810282,0.632723147630349,0.936607970086683,0.632698660739396,0.949685015739537
89,0.916905749514145,0.733576059875387,0.790709999150705,0.628852113276238,0.935677319189971,0.628827657123878,0.949034501652485
90,0.915976143458798,0.730845315154325,0.788183837887563,0.624988975175612,0.934740372511392,0.624964455306856,0.948381687635771
91,0.915046650779454,0.728121427317486,0.785653888311756,0.621133373177677,0.933797300464996,0.621108776670274,0.947725983110405
92,0.914117308359082,0.725403888137661,0.783120124192264,0.617285460315602,0.93284792173242,0.617260725082788,0.947067588818959
93,0.91318816463635,0.722692056898645,0.780582513709979,0.613445346938513,0.931892022077978,0.613420525582535,0.946406777698386
94,0.912259159516294,0.719986517266515,0.778041056726926,0.609612862110831,0.930929661721149,0.609587985401911,0.945743198690894
95,0.911330224638781,0.717287921902986,0.77549575311198,0.605787818985525,0.929960917348542,0.605762866754957,0.94507645355041
96,0.91040146459587,0.71459504495117,0.772946563678027,0.601970561907691,0.928985438082672,0.601945532730687,0.944407125375
97,0.90947277123274,0.711909269748408,0.77039360388326,0.598160562794044,0.928003425040433,0.59813542816421,0.943734487225916
98,0.908544174299998,0.709229843569386,0.767836736400722,0.594358122025929,0.927014673977012,0.594332883492332,0.94305880725599
99,0.907615719219833,0.706556201012779,0.765275938067693,0.590563436949982,0.92601897862294,0.590538028395975,0.942380330764315
100,0.906687343513947,0.703888924490551,0.762711209069915,0.586776249221469,0.925016396623461,0.586750733385937,0.941698685143881
101,0.905759034823331,0.701228076709876,0.760142542974985,0.582996563872997,0.924006865676364,0.582970937744842,0.941013775895071
102,0.904830716325907,0.69857435777712,0.757569939328676,0.579224134876734,0.922990471159184,0.579198394530301,0.940325147442302
103,0.903902506952731,0.69592641040036,0.754993355056459,0.575459371362162,0.921966814198044,0.575433513594457,0.939633477598861
104,0.902974264598363,0.693285651717782,0.75241281267127,0.571701809557615,0.920936149120338,0.571675831102877,0.938937913870124
105,0.902046041400854,0.690651455142205,0.749828290856057,0.567951638695682,0.919898246877211,0.567925532094525,0.938238733942973
106,0.901117892229086,0.688023092617834,0.747239749088369,0.564209049258177,0.918852848001415,0.564182817299507,0.937536267379197
107,0.900189670023787,0.685402064529223,0.744647223469983,0.560473560855617,0.917800230060981,0.560447202415279,0.936829599730322
108,0.899261497766739,0.682786929817689,0.742050656632585,0.556745601483099,0.91673995853534,0.556719112468022,0.936119465146058
109,0.898333295614895,0.6801784877106,0.739450070155195,0.553024914959965,0.915672141850039,0.552998293634293,0.935405340895488
110,0.897405043989486,0.677576809891743,0.736845448954373,0.549311445282316,0.914596708858085,0.549284689740408,0.934687097903639
111,0.896476732510136,0.674981948013285,0.734236793707917,0.54560517092817,0.913513585159053,0.545578279219858,0.933964629977711
112,0.895548251922679,0.672394671000523,0.731624038085178,0.541905922267726,0.912422920181203,0.541878892562815,0.933237346155053
113,0.894619681753473,0.669814321734718,0.729007240154278,0.53821378063908,0.911324411429272,0.538186611164002,0.932505593582439
114,0.893691007356723,0.667240960623932,0.726386394992422,0.534528708047527,0.910217982165618,0.534501397210618,0.931769246654571
115,0.89276229036165,0.664673766946469,0.72376145338752,0.530850927674804,0.909103329694415,0.53082347400859,0.931028693731382
116,0.89183343166074,0.662113761631669,0.721132456366164,0.527180113707247,0.907980618404759,0.527152515716625,0.930283244068664
117,0.890904336661244,0.659561904418092,0.718499443881054,0.523515950812818,0.906849999566241,0.523488206969224,0.929532223333707
118,0.889975152660143,0.657016447818347,0.715862330813868,0.519858958453338,0.905710928010678,0.519831067496024,0.928776577431204
119,0.889045775717948,0.654478419924649,0.713221153912761,0.51620878891843,0.904563568920076,0.516180749542175,0.928015580861638
120,0.888116189392426,0.651947915716223,0.710575916708995,0.512565396543456,0.903407848521128,0.512537207467596,0.927249069929257
121,0.887186284657718,0.649426086284022,0.707926680168135,0.508928411694558,0.902243969950364,0.508900071571422,0.926476226468178
122,0.886256131592401,0.646912018513863,0.705273392656283,0.505298086025584,0.9010715927461,0.505269593667546,0.925697487110282
123,0.885325803438904,0.644404750223624,0.702615994775651,0.501674686447209,0.899890357275638,0.501646040830955,0.924913330991062
124,0.884395178675277,0.641905586332957,0.699954560660255,0.498057799283128,0.898700506413831,0.498028999269713,0.924122830237698
125,0.883464238612381,0.639414626047815,0.697289093865446,0.494447367058016,0.89750196153825,0.494418411536352,0.923325791085787
126,0.882532957314796,0.636932051198966,0.694619603364924,0.49084330603946,0.896294665119646,0.490814193912606,0.922521961982846
127,0.881601310767961,0.634458048880071,0.691946104546992,0.487245538978268,0.895078561267979,0.487216269164187,0.921711086382483
128,0.880669161746826,0.631994120386405,0.689268696408888,0.48365358393727,0.893853953655928,0.483624155193141,0.920892046513435
129,0.879736598774292,0.629539145952962,0.686587315522555,0.480067758294212,0.892620428139974,0.480038169560956,0.920065408796531
130,0.878803715510758,0.627091927144361,0.683901886625453,0.476488403227357,0.891377541042272,0.476458653636805,0.919231808768132
131,0.877870353518662,0.624654217638291,0.68121252927125,0.47291495931218,0.890125665735136,0.472885047786815,0.918389937555942
132,0.876936358894125,0.62222776170382,0.678519376145521,0.469346874683853,0.888865181100633,0.469316799940829,0.917538457499742
133,0.8760018294721,0.619811318603797,0.67582235281831,0.46578449868023,0.887595627554293,0.465754259636067,0.916678007891738
134,0.875066734832206,0.617405170486542,0.673121491380117,0.462227721516964,0.886316971231888,0.462197317076338,0.915808211741174
135,0.874131035703273,0.615009707464246,0.670416833321214,0.458676399401894,0.885029208668667,0.458645828440984,0.914928606811324
136,0.873194847112097,0.612623456201891,0.667708277490678,0.455130949641975,0.883731798125464,0.455100211265517,0.914040011749015
137,0.872257958241666,0.610248890031434,0.664996028772884,0.451590603552633,0.88242533543227,0.451559696540931,0.913140509356106
138,0.871320182043358,0.607888249099662,0.662280291005776,0.448054666111039,0.881110360929427,0.448023588957762,0.912228286485253
139,0.870381633528496,0.605540099395014,0.659560975878953,0.444523543466826,0.879786342758685,0.444492294899075,0.911304096432278
140,0.86944226171885,0.603205027935876,0.656838157116037,0.440997034967054,0.878453338115785,0.440965613653852,0.910367261167273
141,0.868502013592165,0.600883683858894,0.654111921947737,0.437474928731816,0.877111425265534,0.437443333278852,0.909417040468967
142,0.867561025729219,0.598574341296595,0.651382146456476,0.433957715151697,0.875759968178474,0.43392594443789,0.908454421252098
143,0.866619016530741,0.596280503986653,0.648649173261099,0.43044433024083,0.874399904135705,0.430412382663458,0.907476528255004
144,0.865675912116772,0.594003156224939,0.645913139329561,0.426934468746702,0.873031422519148,0.426902342596641,0.906482286629138
145,0.864731369955025,0.591746751786992,0.643174525670256,0.423426806839905,0.871655787519962,0.423394499804373,0.905467927006567
146,0.863785587397134,0.589508920241694,0.640433173651262,0.419922034827368,0.870272172608318,0.419889544988669,0.904434819043593
147,0.86283878113399,0.587286959875119,0.637688866981364,0.416420929976725,0.868879626606095,0.41638825584784,0.903384661066908
148,0.861890409160283,0.585087698281574,0.634942421615002,0.412921447957573,0.867480283964038,0.412888587066181,0.902311655888629
149,0.860939864897943,0.582919890652168,0.632194836827736,0.409421149531859,0.866076764812595,0.409388098243221,0.901208158983185
150,0.859988075477379,0.580771557667932,0.629444914958475,0.405923485469001,0.864665168358767,0.405890241969662,0.900083229622745
151,0.859033938512493,0.578657987923651,0.626694515364379,0.402424146680583,0.863250373745095,0.402390707010297,0.898923592837777
152,0.858076845350644,0.576588449286174,0.623944988334976,0.398920637763589,0.861835443351042,0.398886996769816,0.897720319098793
153,0.857114784842717,0.57459306552324,0.621200644384919,0.395404923706486,0.860430613542405,0.395371072189489,0.896445284492419
154,0.857059025134382,0.568456652070263,0.621111377618086,0.39517035446449,0.859418227890628,0.395136587989198,0.88887375301449
155,0.856061978973011,0.566866285732114,0.618394137813366,0.391566819431006,0.858133539787805,0.391532794830887,0.887237244249668
156,0.855100089105165,0.564765809278455,0.615591189187476,0.388105515676854,0.856651160008282,0.388071306395593,0.886080253839242
157,0.855003820709211,0.559177265483033,0.61555586836833,0.387718933281473,0.855792278390298,0.387684860231535,0.8780698935355
158,0.854029362851267,0.557141538519246,0.612720036649671,0.384256612639609,0.854304373646387,0.384222349374586,0.876890482249677
159,0.853054666549394,0.555108170556273,0.609880399353917,0.380801522110524,0.852801734243874,0.380767069016071,0.875701976528347
160,0.85298561558078,0.549173708742867,0.609798025076544,0.380522999220169,0.851799059849868,0.380488647877267,0.867983983149565
161,0.851981018621636,0.547426092202653,0.606962139836232,0.377005159683501,0.850374033444024,0.376970582579591,0.866564716016627
162,0.850992829519157,0.545458825620139,0.60408604986507,0.373556236052026,0.848850887269446,0.373521467150068,0.865344302990395
163,0.850951301721441,0.539142221092475,0.603922742655439,0.373385407294462,0.847669122004246,0.373350702718389,0.85802529524987
164,0.849916532704732,0.537685373644089,0.60110372716137,0.369815471769403,0.846320302908154,0.369780509658747,0.856323436189152
165,0.848908167980881,0.53585930286463,0.59820447727956,0.36635092008315,0.844805709939586,0.366315755764923,0.854999070534751
166,0.848057183756999,0.532380164198048,0.595186906902471,0.363460545240854,0.842733382691902,0.363425439914542,0.854741092460451
167,0.84766570525576,0.529438240488873,0.595061835938051,0.362037023696603,0.842511677333525,0.362002240276763,0.845719346915499
168,0.846853158612036,0.525611601202132,0.592018029079,0.359313537396127,0.840306512967957,0.359278853760381,0.84558907082362
169,0.845912230778721,0.525503832674301,0.590608219801331,0.356068554936523,0.840144954415461,0.356033762784113,0.839082480790522
170,0.845551091861643,0.518697078499767,0.588243012082076,0.354894276547658,0.837441323073016,0.354859785978361,0.83825840442414
171,0.844460396877859,0.518483597592034,0.585961274931354,0.3512211004309,0.836730657368503,0.351186232610219,0.834277461032833
172,0.84425721043926,0.511031824059464,0.584044704158343,0.350586619211124,0.834075472776778,0.350551968017243,0.832374704919571
173,0.843199449875198,0.511026389355678,0.582150464742974,0.347046572715464,0.833655271495673,0.347011625662672,0.827169519687246
174,0.84255360463939,0.505949596016236,0.579177116471576,0.344972493091283,0.831044562153715,0.34493780239668,0.827142470339743
175,0.841740170089075,0.505289041016839,0.57829216559227,0.342230302165697,0.831029378863329,0.342195691893591,0.819315411492654
176,0.841148942254976,0.49987541206572,0.575364790494306,0.340355877340004,0.828315084882267,0.340321541158713,0.819213534114286
177,0.840122751586831,0.499847231562829,0.573744270955822,0.336986536227836,0.828049092522244,0.336951963415407,0.813181528080761
178,0.839738431433532,0.493287606714412,0.571202278163126,0.335797674850857,0.825185649747384,0.335763395501797,0.812420263828639
179,0.838656350525237,0.493289162300951,0.569339114729872,0.332301210889213,0.824779815229137,0.332266603486103,0.807026144032122
180,0.838272175503102,0.486760951731667,0.566768214096699,0.33113050699632,0.821875478413619,0.331096191222815,0.806247867471331
181,0.837215807432834,0.486738298140308,0.565111703011089,0.327748969531467,0.821586545344265,0.327714384757388,0.800267910503809
182,0.836724311495194,0.480791899771142,0.562273288360778,0.326259824735849,0.818667049550294,0.326225535106933,0.799894040922796
183,0.835694755045197,0.480696733644626,0.560794706564942,0.322996665440283,0.818463522222557,0.322962161473334,0.793429803790827
184,0.835206153045328,0.474755365735696,0.557931549550273,0.321535373444195,0.815496929272791,0.32150116110583,0.793036329541773
185,0.834138833387125,0.474706622640802,0.55633943322946,0.318204151825002,0.815236811720261,0.318169670358071,0.786840896519755
186,0.833688486685967,0.468588195101834,0.553525645146082,0.316878735710305,0.812209741552078,0.316844544145779,0.786303270319399
187,0.832582486853432,0.468573349652114,0.551807323402942,0.31348040492841,0.811879779106345,0.313445889518171,0.780413157599361
188,0.832155843836228,0.462361272106726,0.549016413666431,0.312245177257645,0.808801603900809,0.312210948348055,0.779768822366602
189,0.831030015966517,0.462350472730869,0.547268571320974,0.308835468969994,0.808451978984601,0.308800897417109,0.773932072873963
190,0.830604575493923,0.456157648003208,0.544450830777413,0.30762246832782,0.805327468927812,0.307588181661898,0.773267237755362
191,0.829468235339189,0.456140196984899,0.542727813220228,0.304229013256561,0.804988862021737,0.30419438363002,0.767344699545166
192,0.829019861147694,0.450080076654147,0.539830073956378,0.302967926852491,0.801821417821455,0.302933582793389,0.766754565119549
193,0.827882326146096,0.450040357148001,0.538182138914094,0.299617420788648,0.801520957499543,0.299582750453905,0.760621107524453
194,0.827412298706955,0.444104439558943,0.535209239733695,0.298313308349268,0.798310496730242,0.298278922866528,0.760095317092328
195,0.826249482279028,0.444075226683398,0.533517840431067,0.294942688676906,0.797982972098094,0.294907952463853,0.754051115917271
196,0.825803936402326,0.438043827281894,0.530567401326937,0.29372780569053,0.794716768290874,0.293693351667978,0.753419631608408
197,0.824604836932913,0.438034426434783,0.528776780869866,0.290311407683248,0.794328236209392,0.290276561961143,0.747606380291742
198,0.824180875200635,0.431926676857476,0.525845380737119,0.289176448872244,0.791009742789179,0.289141881851368,0.746870972082158
199,0.822961071036562,0.431917534279618,0.524045481257169,0.285757490786535,0.790611538496364,0.285722521457488,0.741061558960867
200,0.822525747926016,0.425881145855975,0.52106034225508,0.284610992561919,0.787243830700769,0.284576302923893,0.740353466440618
201,0.821286125018575,0.425870502718688,0.519262070643127,0.281193702251388,0.786842233691766,0.281158602789997,0.734519341926414
202,0.820844707114351,0.419880197739615,0.516235889101573,0.280050906589378,0.783424011936998,0.28001608704914,0.733815981131579
203,0.819588940492463,0.419863024252458,0.514465928185117,0.276646805742332,0.783034858155485,0.276611577131818,0.727893384441451
204,0.819145996006667,0.413898102109698,0.511408097473087,0.275520101877296,0.779564295593648,0.275485152703316,0.727176571323251
205,0.817856193928308,0.413890823262563,0.509573495873425,0.272088465734566,0.779130754997406,0.272053079563285,0.721396404877948
206,0.817422586362995,0.40790453321774,0.506508607564688,0.271006716562565,0.775606693906463,0.270971607877849,0.720621244393504
207,0.81617530320186,0.407907047905442,0.504743383635389,0.267616927336033,0.77533877249034,0.267581498661786,0.714801947159518
208,0.815850739192281,0.402018659584148,0.501733345782905,0.266593939810602,0.772074789476962,0.266558895905917,0.714071561004962
209,0.814688178439672,0.402061772273731,0.499921417634315,0.263225697639426,0.772041626587813,0.263190546206529,0.708678894364173
210,0.814504134473855,0.396190506344475,0.497026271318974,0.262327604686553,0.769068711849984,0.26229294622885,0.707911084601017
211,0.813416815365903,0.396241218887091,0.49513331130689,0.258989692444084,0.769212930642661,0.258955129298552,0.703023539461383
212,0.813382087775649,0.390320472494093,0.492390055667799,0.258262113303591,0.766511603687145,0.258228120411287,0.702137284771279
213,0.81237677827111,0.390387105870759,0.490547010420735,0.254993686054783,0.766908001168448,0.254960000095072,0.697414414558732
214,0.812396731798929,0.384736274660664,0.487771488856232,0.254233005208285,0.764447576037434,0.254200007076724,0.696742847493758
215,0.811470497206848,0.384832774724394,0.486030969267304,0.251045698120447,0.765120984435791,0.251013204611712,0.69204259833638
216,0.811575448638329,0.37930211937647,0.483303877851255,0.250346640262776,0.762880191487911,0.250314916784283,0.691426952947318
217,0.81070400431207,0.379320290018606,0.48139195799895,0.247217406599903,0.763569535098663,0.247186347025527,0.687432423610671
218,0.810955420493256,0.373665332353917,0.478847446346209,0.246738307481863,0.761533638636419,0.246708021737816,0.686624575033709
219,0.81014787261157,0.373750876122001,0.477102624636802,0.243691942556641,0.762524785620104,0.243662480970087,0.682471165509187
220,0.810381829392989,0.368538110301551,0.474437418940943,0.243076134417195,0.760677489964761,0.24304757684567,0.682015695236303
221,0.8096290026469,0.36861738501305,0.472710691398173,0.240111993002225,0.76181381473158,0.240084391511213,0.678075379784128
222,0.809966295381476,0.363383312913242,0.470158939212279,0.239647370888723,0.76012202274275,0.239620674184562,0.67755057599417
223,0.809263535346463,0.363408078661901,0.468380333352245,0.236774046009228,0.761311823190141,0.236748431667922,0.673993290518522
224,0.809661302919566,0.35829248077308,0.465877331467495,0.236377448402462,0.759769640323431,0.236352762693425,0.673511613744158
225,0.809001766162022,0.358388185690994,0.464245213557445,0.233582300863014,0.761199087726354,0.233558779769114,0.669834794653247
226,0.809419055452173,0.353514085402162,0.461733581686372,0.233177362993706,0.759796859408934,0.233154843520684,0.669490055101143
227,0.808812566641359,0.353458353163652,0.459943730861188,0.230505786572886,0.761119387380796,0.230484500096796,0.666455814908537
228,0.809317861388368,0.348573696179771,0.457541143455704,0.230249369134285,0.759827927237497,0.230228971713783,0.666050992076016
229,0.808731313260591,0.34876307447756,0.456121373893974,0.227616199102768,0.761612632556493,0.227597106291307,0.662331457654154
230,0.809207288866719,0.344249510404838,0.453660376940363,0.227271789589678,0.760447432477477,0.227253638407341,0.66213749288129
231,0.808722788283716,0.3438962504844,0.451705675627586,0.224897098397199,0.761611464266534,0.224880284811397,0.660003254148363
232,0.809279023129778,0.339377311649604,0.449355807936661,0.224701103747738,0.760539885816569,0.224685127413929,0.659761527941278
233,0.808754721169643,0.33981401490134,0.448518522186489,0.222223586629584,0.762993999485724,0.222209141684489,0.655110700607476
234,0.809244380456033,0.335749925385242,0.446087602729345,0.221884506307622,0.762034721531071,0.221870937811317,0.65507905219234
235,0.809046846489869,0.334400748508568,0.443755451321862,0.220165239372317,0.762456070496746,0.220152979020048,0.654415646173474
236,0.809113190323725,0.33210217558831,0.441295677083109,0.218988612197587,0.762311101312266,0.218977544466594,0.654375546053638
237,0.808798513936701,0.332480258523562,0.441707995496889,0.216955782524192,0.765805052185373,0.216946026189101,0.64731506611877
238,0.809427975530478,0.328373499803976,0.439441302889616,0.216895819104091,0.764865734680447,0.216886641897824,0.647215837545934
239,0.809694968272313,0.325611509425772,0.437009796184131,0.216147366486019,0.764454090336363,0.216139130770475,0.647335978652809
240,0.809660613906649,0.324030365312747,0.434764759271471,0.21483276968568,0.764774917901659,0.214825636860559,0.646984774429058
241,0.809627813894999,0.322529557929233,0.432600380459127,0.213537466466794,0.765180397528841,0.213531419874874,0.646590269154333
242,0.809617623094476,0.321027523781791,0.430494301222229,0.212303101540162,0.76560791373385,0.212298101229914,0.646211430201275
243,0.809652820231136,0.319435538264313,0.428425179152227,0.211174626668577,0.765991591484706,0.21117055963306,0.645910137588047
244,0.810344422340507,0.317230577799636,0.430485861483704,0.21114317471832,0.769599972571809,0.211139399255194,0.636241122220982
245,0.81070713841165,0.314649115914482,0.428189560759332,0.210652776012042,0.769199529856047,0.210649574994876,0.636374165134838
246,0.810924955888662,0.312611073202775,0.425977043440165,0.209921997836353,0.769136857914683,0.209919469631912,0.636383752060152
247,0.811036742979161,0.310984505174659,0.423887581523003,0.209023469666568,0.769368636474193,0.209021657302461,0.636215416145852
248,0.811103126385049,0.309569963227822,0.421903779750046,0.208066673270516,0.769769009601332,0.208065567499139,0.63593084312629
249,0.811155162034532,0.30826060052131,0.420004992416549,0.207107964037902,0.770259300112177,0.207107519216125,0.635587300519455
250,0.811211479679291,0.306991194868237,0.418173996889718,0.206181036334461,0.770786941478979,0.206181202565521,0.635228465438189
251,0.811276485927819,0.305745860282846,0.416404207376801,0.205293726740549,0.771336344462663,0.205294446622483,0.63486590941364
252,0.811349893982268,0.304524371121707,0.414693201926272,0.204445409752056,0.771904365240649,0.204446673803194,0.634499960479111
253,0.811430919532078,0.303326190847611,0.413040190621663,0.203634868964868,0.772488676081916,0.203636565310323,0.634130548328618
254,0.811519018021675,0.302151308735594,0.411443456625205,0.202860991141484,0.773086983435749,0.202863081009017,0.633757596005886
255,0.811613647414561,0.300999628682655,0.409901431178394,0.202122678315318,0.773697192905835,0.202125104980224,0.633381032583615
256,0.811714401463148,0.299870749038656,0.408412421519619,0.201419011046343,0.774317103160956,0.201421703259414,0.633001038499323
257,0.811820423500683,0.298764794633491,0.40697573551941,0.200748332689607,0.774945528448683,0.200751264746314,0.632617053332684
258,0.811907423987821,0.297758445710944,0.405611978057994,0.20006816739067,0.775644781194219,0.200071356664955,0.632167516887756
259,0.812262285391768,0.295975942990613,0.404116748641534,0.199868818239827,0.775735098972379,0.199871861032518,0.632199943363896
260,0.811911497140255,0.297001649547523,0.405411516180965,0.198404495197746,0.779980500421571,0.19840820343757,0.625633090988788
261,0.812831284182874,0.29375692955759,0.403936370880976,0.199156111885635,0.779135776403654,0.199158637760816,0.625651269925432
262,0.813289609282612,0.291839331328366,0.402370238766024,0.199169798968435,0.778951069126064,0.19917204756624,0.625766672781569
263,0.813460823874391,0.290760069494284,0.400989278544951,0.198738747856935,0.779387837602315,0.19874113487753,0.62550436442048
264,0.813580380999661,0.289854917889266,0.399703961612255,0.198246660241288,0.7799645355032,0.198249220068966,0.625126511875416
265,0.813698438692663,0.288978181624822,0.398471278365865,0.197774760983499,0.780553535074669,0.197777461285616,0.624737619894075
266,0.813827515115779,0.2880926596647,0.39727830126139,0.197342776663842,0.781120766775122,0.197345568973433,0.624366685731006
267,0.813952489474633,0.287241489029294,0.396135900398274,0.19692563210128,0.781703569778829,0.196928492115629,0.623980227995262
268,0.814080155904442,0.286404708903983,0.395036020928684,0.196533659389708,0.782282929130638,0.196536560914074,0.623593769488043
269,0.814204319593384,0.285599939748967,0.393981657018546,0.196156295618687,0.782873581845176,0.196159221302671,0.623193482545194
270,0.814340893730014,0.284781586415135,0.392957019147081,0.195818318121089,0.783433266592865,0.195821229493427,0.622815620624672
271,0.814470493005551,0.284002181636736,0.391977955947669,0.195488435665754,0.784010256275216,0.195491326151553,0.622418014966604
272,0.814598288338376,0.28324663531117,0.391038222826967,0.195174329627854,0.784590049064668,0.195177090546794,0.62201225778122
273,0.814737508763883,0.282477629963411,0.390124634386309,0.194896133365508,0.785137622002149,0.194898842160482,0.621628357662876
274,0.814869270237248,0.28174792979296,0.389250959133864,0.194623615214222,0.785701041166695,0.19462627543789,0.621224566375082
275,0.814998997715055,0.281040785480563,0.388411824301758,0.194364829440386,0.786265006823591,0.194367430454861,0.620813397984858
276,0.815134436078217,0.280333874897046,0.387599418106553,0.194131310767517,0.786808586890715,0.194133835180426,0.620412688188927
277,0.815273644196568,0.279634791921788,0.386811925692212,0.193919300882465,0.787337096067492,0.193921730976972,0.620017583115903
278,0.815402608020885,0.278976549354022,0.386062996117349,0.1937069665664,0.787884542503361,0.193709316255214,0.619599153605643
279,0.815543028858794,0.278305112126955,0.385329218964273,0.193526838723977,0.788395957899969,0.193529073083136,0.619203486745633
280,0.815672167693627,0.277675740507816,0.384632284234974,0.193343938509212,0.788927776495879,0.193346085948766,0.618783193239006
281,0.815811602235507,0.277035357424172,0.383949090829171,0.193190381563005,0.789425477997353,0.193192422347954,0.618383705524501
282,0.815940819307131,0.276432923494788,0.383299313504759,0.193034864490186,0.789939895916093,0.19303681291234,0.617962687148587
283,0.81607453376027,0.275831999853906,0.382667320249332,0.192899027175499,0.790433609255413,0.192900873188,0.617551109317708
284,0.816207618393054,0.275246380511953,0.382055688309809,0.192774660129581,0.790919745603422,0.192776404182255,0.617138000630173
285,0.816343853140489,0.274663401339355,0.381462065056939,0.192667124551615,0.791387688837476,0.192668760173066,0.616732589116424
286,0.816475587260127,0.274103019551065,0.380891277359099,0.192564557205292,0.791856876706067,0.192566093480761,0.616318702896718
287,0.818511544660514,0.275033389371825,0.383785023404913,0.194972589573684,0.797229249360087,0.194966875431028,0.616106634867993
288,0.820673022985919,0.275660198869703,0.386313798047147,0.197418284431968,0.802063417751696,0.197407065952456,0.616124337664708
289,0.822832652369155,0.27627470767303,0.388600900247904,0.199731747134142,0.806665694694136,0.199716742932829,0.616149318585295
290,0.824983387088481,0.276863498580815,0.390683889973132,0.201920673026624,0.811049957024516,0.201903085269085,0.61618223598694
291,0.827116371027258,0.277432018598349,0.392588528004905,0.203987395528731,0.815237875074307,0.203968094503021,0.61621665669797
292,0.829225997039768,0.277979033139793,0.394337201139035,0.205937269728969,0.819244313479522,0.205916889664099,0.616250401734945
293,0.831310664979683,0.278497919320212,0.395946382344124,0.207779672312723,0.823076267529997,0.207758670445222,0.61628570683789
294,0.833368737009966,0.278984916850259,0.397430138394437,0.209522421041709,0.826741592153249,0.209501130610268,0.616323696746289
295,0.835396035968548,0.279446590091966,0.398800065563946,0.211168388395435,0.830254773670618,0.211147065378616,0.616360508285462
296,0.837392613118381,0.279873555330568,0.400070314360236,0.212725814136596,0.833619599903261,0.212704642130177,0.616399620851867
297,0.839356493512738,0.280271172191568,0.401247716369809,0.214198628287802,0.836846432494309,0.214177747496788,0.616438880334675
298,0.841286309507523,0.280643447786649,0.402338623580897,0.21559089055303,0.839944234074582,0.215570407362905,0.616476795640552
299,0.843182742599208,0.280983020076153,0.403353637195774,0.216909238427916,0.84291595491923,0.216889225846517,0.616516280912999
300,0.845044306384931,0.281298859558429,0.404294962861499,0.218156055748391,0.845771596623493,0.218136571201034,0.616554249270425
301,0.846871972970318,0.281584295713584,0.405171742740124,0.219337198929604,0.848513578759075,0.219318278456666,0.616593407477842
302,0.848664319765067,0.281846188093373,0.405987279970331,0.220454338084435,0.851151048748306,0.220436010382037,0.616631148993628
303,0.850422754279202,0.282085641504082,0.406743110846063,0.22151252237738,0.853686991403019,0.221494802590979,0.616668256974865
304,0.85214714279911,0.282301655238621,0.407445832795839,0.22251472110992,0.856126552465022,0.222497617273101,0.61670495563885
305,0.853837405172531,0.282493555606145,0.408101366166788,0.223463644508296,0.858474615570204,0.223447159234519,0.616741394801558
306,0.855494672024248,0.28266668931144,0.408707884165466,0.224362787085186,0.86073506276507,0.224346917245708,0.616776898182607
307,0.857119746467963,0.282818520667662,0.409270700912779,0.225215478008427,0.86291068892524,0.225200215438867,0.616812595382232
308,0.858712246915198,0.282951864795425,0.409793044739628,0.226023120924108,0.865007187025799,0.226008457086262,0.616847427672095
309,0.860271990265478,0.283068940466822,0.410278032049872,0.226787213134792,0.867029633539226,0.226773138856192,0.616880592362804
310,0.861800750331548,0.283166271531831,0.410729122647856,0.227511669702249,0.868978459662054,0.227498170543636,0.616914008181491
311,0.86329793794929,0.283249718575649,0.411146893571781,0.22819697303504,0.870859843640195,0.228184036589743,0.616945649221169
312,0.864764943412819,0.283318629143662,0.411533098164781,0.228846122004203,0.872675240041849,0.228833732828285,0.616976393168518
313,0.866202369815879,0.283373864783476,0.411889061800809,0.229460986017262,0.874427726771869,0.229449128026906,0.617006196669485
314,0.867611861547638,0.283417061025997,0.412214360969743,0.230044462064796,0.876118242129401,0.230033116941333,0.617035522350283
315,0.868992506022006,0.283446290091999,0.412516213091121,0.230596637182639,0.877751502320877,0.230585789293679,0.617064152747939
316,0.870345641025198,0.283466345603918,0.412791254261468,0.231119685098438,0.87932951361917,0.231109317393035,0.617091482818348
317,0.871671142441903,0.283473894225989,0.413045950701329,0.231614490141079,0.880855106575039,0.23160458662395,0.61711812745702
318,0.87297037728432,0.283473754930122,0.41327659958566,0.232083093695549,0.882330006976032,0.232073637558328,0.617143479764191
319,0.87424247888046,0.28346361456979,0.413490053399006,0.232525357474605,0.883758241757685,0.232516334284301,0.617167449085693
320,0.875490264617832,0.28344583372466,0.413681451339852,0.232944923749207,0.885138351950325,0.232936315529958,0.617190905742815
321,0.876712823587329,0.283418176880312,0.413857483574321,0.233341471083754,0.886474296387272,0.233333262572524,0.617213722850258
322,0.877911092487701,0.283383444351679,0.414016549915316,0.233716420634308,0.887767684220101,0.233708596479643,0.617235555167413
323,0.879084957704706,0.283343175236394,0.4141601827562,0.234070060842665,0.889021573154993,0.234062607215452,0.61725576960349
324,0.880236087437481,0.283298523821446,0.414286528905253,0.234404608038954,0.890235838072629,0.234397509640245,0.617274851410597
325,0.881364594282546,0.283247801057691,0.414399239794988,0.234720663367877,0.891412360990253,0.234713905838998,0.617293130915095
326,0.882471369668107,0.283188523202664,0.41450101440408,0.235019663839782,0.892551504643885,0.235013232444877,0.61731158626832
327,0.883556559905941,0.283124660222973,0.414590315430032,0.235301912162402,0.893655966708273,0.235295793565012,0.617329137432545
328,0.88462032449401,0.283059476779087,0.414666107135614,0.235567745340604,0.894728199185478,0.235561927353788,0.617344883175212
329,0.885663492953924,0.28298987993004,0.414731496845542,0.235818469109884,0.895768297500999,0.235812939093569,0.617359907613649
330,0.886686953663115,0.282913318192096,0.414788912992738,0.236055382286521,0.896776288797178,0.236050127230055,0.617375201588714
331,0.887690413640771,0.28283662215188,0.414834790438823,0.236278112105164,0.897755781217388,0.236273121086233,0.617388736033551
332,0.888675057503145,0.282753760998801,0.414873918561021,0.236488367736009,0.89870555101124,0.236483628670365,0.617402530116994
333,0.889640262303301,0.282669389309143,0.414905145717268,0.23668548062844,0.899629246261925,0.236680983720258,0.617414933756822
334,0.890587567489907,0.282584633691667,0.414926029085769,0.236871213251783,0.900526107838186,0.236866947496326,0.61742636249523
335,0.891516659303428,0.282495381984133,0.414942482972637,0.237045531626426,0.901397635373383,0.237041487190195,0.617437533347694
336,0.892428668415579,0.282406337513481,0.414949578508836,0.237209587187693,0.902244285743475,0.237205753889686,0.617447753994134
337,0.893324312874979,0.282314378665038,0.414950183119965,0.237364360665591,0.903065861669357,0.237360728123321,0.617458057447669
338,0.894203219087349,0.282220854892992,0.414945226571597,0.237509507898239,0.903864702222207,0.237506067288526,0.617467784806085
339,0.895065742079716,0.282126022363103,0.414935118514127,0.237645481059508,0.904641661099465,0.237642223925237,0.617476936482413
340,0.895911201080791,0.282029086686405,0.414923177158756,0.237771672645937,0.905399106265264,0.237768592162276,0.617485219983675
341,0.896741501732428,0.281933471282971,0.414903794476893,0.237890031724357,0.906135672921529,0.237887119397065,0.61749267879038
342,0.897557287199331,0.281836071922849,0.414879734219096,0.238001380492793,0.906851058871096,0.237998627664948,0.617500300698372
343,0.898358120881141,0.281738047320174,0.414851931230853,0.238105271349608,0.907547423191794,0.23810267082428,0.617507460694025
344,0.899144330895286,0.28163958391079,0.414820684285239,0.238202076917702,0.908225442195514,0.238199621785733,0.617514170662481
345,0.899915158634061,0.281539863553092,0.414789180333081,0.23829106643156,0.908887341948941,0.238288751369165,0.617520123037149
346,0.900673203722941,0.281441395635219,0.414751108760231,0.238374874976914,0.909530248235738,0.238372692039474,0.617525951485069
347,0.901417235372208,0.281340836743633,0.41471288310909,0.238452338017072,0.910156795048534,0.238450281445794,0.617531726517905
348,0.902147522235905,0.281243805126779,0.414669729699189,0.238523596312338,0.910768410542929,0.238521660806933,0.617536118999169
349,0.902864418716674,0.28114470390389,0.414626987522991,0.238589163898255,0.911364615165425,0.238587344035453,0.617540558178605
350,0.903568601355172,0.281046182534048,0.414581744773012,0.238649659867137,0.911945625753849,0.238647950053249,0.617544654896121
351,0.904260673544655,0.28095035675421,0.414531713928711,0.238705644989409,0.912511680541838,0.238704039544145,0.617548111745447
352,0.905252727996517,0.281099791696667,0.414967771849196,0.2390785093004,0.913690980235767,0.239076570878484,0.617602008439298
353,0.906229919561778,0.281240998972916,0.415363392098879,0.239434441750338,0.914823718762818,0.239432232230946,0.617656882078845
354,0.907190002130252,0.281372603614406,0.415727334888131,0.239771879459855,0.915915786886243,0.239769455385811,0.617711870134832
355,0.908133374405045,0.281491329535987,0.416064903038033,0.240091927735086,0.916968258394198,0.240089337247703,0.617767893113211
356,0.909061235547544,0.281599136512017,0.416374890770732,0.240396327483368,0.917981557861564,0.240393610511289,0.617825028549923
357,0.909972803473042,0.281697287301463,0.416660336116858,0.240684792920019,0.918959238596152,0.240681985048169,0.617882538403641
358,0.910868621547308,0.281788413145366,0.416920393920211,0.240958310822974,0.919902747874892,0.240955442109763,0.617940006130647
359,0.91174834825332,0.28186999198465,0.41716052172922,0.2412170455028,0.920814186824806,0.241214142284728,0.617997798059776
360,0.912611810103769,0.281940180983719,0.4173850791057,0.241461273993203,0.921695382151442,0.241458359185592,0.618056206758239
361,0.913459304589119,0.282005640887938,0.417589541948724,0.241691551996269,0.922548510711821,0.241688645171581,0.618113750365002
362,0.914291804772777,0.282059666559928,0.417780482031542,0.241909334597113,0.923372680624181,0.241906451158272,0.618172397898643
363,0.915108817659219,0.282109868852841,0.417953741403935,0.242114314806499,0.924171384943297,0.242111468853485,0.61823007906359
364,0.9159117122342,0.282151844865652,0.418112855083568,0.242308238899259,0.924943288678964,0.242305440666304,0.618288398352424
365,0.916699901994032,0.282187212503479,0.418259235679987,0.242490769321669,0.92569108130279,0.242488028344348,0.618346648735063
366,0.917472549117999,0.282214962180289,0.418397096534124,0.242661350235208,0.926417413918701,0.24265867569145,0.618404614725376
367,0.918232224952072,0.282237891465466,0.418520788071867,0.242822450646544,0.927119789605384,0.242820365799907,0.618462770579091
368,0.918977814105622,0.282254143916131,0.418635699051897,0.242973758016768,0.927801129690097,0.242971698001765,0.618520978041617
369,0.919709452351995,0.282269037233092,0.418738121258023,0.243115237767216,0.928463197059047,0.243113212240679,0.618578001661214
370,0.920428210710083,0.282275895462794,0.418833834130478,0.243248228768798,0.929104537619937,0.243246244662565,0.618635811416233
371,0.921134325403497,0.282281162691467,0.418917749739224,0.243373029160859,0.929726819446289,0.243371092320643,0.618692969341561
372,0.921826838814196,0.282283263278613,0.41899442456914,0.243488884400553,0.930332535795772,0.243487000964172,0.618749341610562
373,0.922507645867962,0.282280645274754,0.419063150976227,0.24359780709883,0.930919439096615,0.24359598009032,0.618806077158879
374,0.923174991717217,0.282273096604,0.41912851961902,0.243698210827864,0.931491449342196,0.243696444865781,0.618862382962039
375,0.92383158545864,0.282264299001827,0.419183319006638,0.243792801692911,0.932045603546589,0.243791097659365,0.618918561024426
376,0.924475607046769,0.282253503106158,0.419232657570312,0.243879927359883,0.932585774143451,0.243878288016521,0.618973915980889
377,0.925108881190484,0.282239031178227,0.419275846054293,0.243961471453558,0.933109633462306,0.243959897010435,0.619029583583279
378,0.925729700361815,0.282220720611652,0.419317170765985,0.244035863801717,0.933620921836142,0.24403435630274,0.619084791231494
379,0.92634038352903,0.282199732596132,0.419352368285606,0.244105409553652,0.934116889191429,0.244103968100186,0.619140235993723
380,0.926939493126729,0.282178078454762,0.419382984507561,0.244168764150568,0.934600950898652,0.244167389520665,0.619194774636445


==> pics/nodeWeightEigen.csv <==
1,1.48925737820784,6.35744371573024
2,1.48766328326385,6.33491729585345
3,1.48609138822504,6.31243360300238
4,1.48451553511326,6.28999250721461
5,1.48293446110021,6.26759395218267
6,1.48135039971629,6.24523789441965
7,1.47978647935594,6.22292428844443
8,1.47819316493092,6.2006529970497
9,1.47659640301427,6.1784250343299
10,1.47496891143242,6.15623933888236
11,1.47338719998996,6.13409594629418
12,1.47177621366378,6.1119946500491
13,1.47013629821175,6.08993547163435
14,1.4685147793322,6.06791846041673
15,1.46688982544969,6.04594348055643
16,1.46526075916016,6.0240104840883
17,1.46362659252268,6.00211943396042
18,1.46198686404554,5.98027026808704
19,1.46034389567607,5.95846295848083
20,1.4586956501774,5.9366974370871
21,1.4570405334573,5.91497367200435
22,1.45540600015669,5.8932916170852
23,1.45371805057563,5.87165114657559
24,1.45204834846073,5.85005236855248
25,1.45037476660091,5.82849514955693
26,1.4486962669317,5.8069794584203
27,1.44703421816529,5.78550523225605
28,1.44532015235577,5.7640723641195
29,1.44364934135192,5.74268023419989
30,1.44192373067781,5.7213294014375
31,1.44024180532852,5.70001995460924
32,1.4385057598465,5.67875169869898
33,1.43678719029711,5.65752474414458
34,1.43506464262448,5.63633895927081
35,1.43333575688665,5.61519429336493
36,1.43162456856491,5.59409071136215
37,1.42988386254159,5.57302808024716
38,1.42813651081368,5.55200643880957
39,1.42638475135757,5.53102572421727
40,1.4246250460591,5.51008589914798
41,1.42283944730046,5.48918690654349
42,1.42106708779584,5.46832877118302
43,1.41929067269693,5.447511369884
44,1.4175280442125,5.42673465592912
45,1.41571794458918,5.40599920464955
46,1.41392091508139,5.3853043371891
47,1.41211833284203,5.36465003816444
48,1.41030778183738,5.34403618409118
49,1.40849376299623,5.32346275820858
50,1.40666987397687,5.30292969360498
51,1.4048610646446,5.28243695852818
52,1.40302347231015,5.26198444042893
53,1.40116096498216,5.24157214881174
54,1.39932921575731,5.22120009781163
55,1.39747083947819,5.2008681228806
56,1.39560657282425,5.18057622714802
57,1.39371492262691,5.16032436182143
58,1.39185405552358,5.14011252607072
59,1.38994788708934,5.11994058167605
60,1.38805408861249,5.09980857787206
61,1.38615124698342,5.07971639421946
62,1.38424013311879,5.05966401547567
63,1.3823243226815,5.0396511651162
64,1.38041554803871,5.01967778277525
65,1.37848243416635,4.99974429717111
66,1.3765392892593,4.97985391047641
67,1.37459110119639,4.95998905260835
68,1.37261377132932,4.9401799762441
69,1.37064730802637,4.92040400419859
70,1.36867138366507,4.90066805883879
71,1.36670500674906,4.88097279232728
72,1.36471382259052,4.86131426265264
73,1.36271185499394,4.84169447997328
74,1.36070092402508,4.82211432542484
75,1.35866576354917,4.80257316056177
76,1.35665319386083,4.78307390137178
77,1.35461654504336,4.7636126648895
78,1.35255158369583,4.74419100998467
79,1.35049657423965,4.72480552196532
80,1.3484468686329,4.70545355916183
81,1.34635439549062,4.68614955956999
82,1.34428608809105,4.66689143113375
83,1.3421732861261,4.64765164733586
84,1.34008410934346,4.6284667679091
85,1.33796832008109,4.60930788125044
86,1.33584349010148,4.59020809648593
87,1.33369076151773,4.57112288416916
88,1.33154511336494,4.55208499444828
89,1.32940246781065,4.53309753942618
90,1.32721952834762,4.51412635653346
91,1.32504015294487,4.49520377632978
92,1.32286556696982,4.47633205045622
93,1.32066448388281,4.45748710764077
94,1.31845122227414,4.43866787825508
95,1.31622655219053,4.41990986100118
96,1.31397639957276,4.40116643329152
97,1.31174360596802,4.38247232468642
98,1.30948362718639,4.36382627188173
99,1.30721219975896,4.34520810171024
100,1.30491394062829,4.32662694744933
101,1.30263068890899,4.30807213220851
102,1.30030936291694,4.28957729692494
103,1.29800073230485,4.27109787664412
104,1.29565342873253,4.25266616078683
105,1.29330648262449,4.23428309455503
106,1.29095739294009,4.21591577993
107,1.28858432913068,4.19760681406239
108,1.28618361585173,4.17932443192243
109,1.28379516996144,4.16107868174185
110,1.28136781876104,4.14286998351281
111,1.27893732956326,4.12468818077608
112,1.27649476708204,4.10655346087837
113,1.2740362065967,4.08845554436661
114,1.2715766005099,4.07040451882745
115,1.26908897705917,4.0523793468199
116,1.26658684265751,4.03438124500817
117,1.26405840530308,4.01643896713386
118,1.26153556393913,3.99852342745412
119,1.2589870709366,3.98064427294438
120,1.25641290022147,3.96279168903589
121,1.2538327610615,3.94498474028998
122,1.25124582529279,3.92722320178963
123,1.24862451403474,3.90948782288985
124,1.24599495385337,3.89178877275693
125,1.24335757176844,3.87412539336032
126,1.24069530601248,3.85649768927446
127,1.23801493283489,3.83889675348187
128,1.23531758985007,3.82134029095931
129,1.23260121467265,3.80382802511267
130,1.2298676573901,3.78634212976775
131,1.22710843828163,3.76888357340621
132,1.22433897738722,3.75146843269053
133,1.22154998434024,3.73408862549147
134,1.21874333276425,3.71674369593647
135,1.21592689453227,3.69944138433664
136,1.21308205991793,3.68216572264615
137,1.2102091843893,3.66491869080051
138,1.20732542161714,3.64771300166476
139,1.20442945235593,3.63054187228647
140,1.20149871870619,3.61340522175878
141,1.19855406630904,3.59630866927638
142,1.19559693788166,3.57924042142859
143,1.19260514342702,3.56220626981013
144,1.18959910684028,3.54520100531596
145,1.18657333902433,3.52823484066233
146,1.18353329957706,3.51130684503264
147,1.18045689756543,3.49440756761891
148,1.17736794976404,3.47753747918253
149,1.17425781662698,3.46070767244882
150,1.17112641676231,3.44390680482921
151,1.16797445338582,3.42713755132557
152,1.16480455675495,3.41039853231754
153,1.16161985664374,3.39785288573728
154,1.16045072612951,3.38431937637952
155,1.15730681427773,3.36754976317501
156,1.15403282926818,3.35386984899289
157,1.15291580690866,3.34147363748074
158,1.14961021023511,3.32485003208174
159,1.14627235612268,3.31017846975775
160,1.1450743689037,3.29897666046665
161,1.14174887926732,3.28236208102157
162,1.13834826095902,3.26661234555052
163,1.13703474085454,3.25672473997683
164,1.13369731252065,3.24006472951023
165,1.13025293391212,3.22356982180383
166,1.12659739637119,3.21580731019949
167,1.12544916293397,3.19771851385108
168,1.12173887563846,3.18254005647197
169,1.11959830630117,3.17261779653741
170,1.11628729597688,3.15473626152108
171,1.11336350084631,3.14236191221067
172,1.1103925691951,3.12901413698985
173,1.10777729486829,3.11225728724369
174,1.10398674459006,3.10134148865321
175,1.10218697217851,3.08581991269248
176,1.09839181047987,3.07102921972491
177,1.09595503835224,3.05885008091832
178,1.09241562195724,3.04364832677458
179,1.08973295463101,3.03008128279568
180,1.08614828672238,3.01631632198879
181,1.08361524401785,3.00172953824438
182,1.07979390507717,2.98853785548996
183,1.07738295554566,2.97436072096337
184,1.07351028561942,2.96013666171798
185,1.07096570295633,2.94694789718892
186,1.06710301136483,2.93213929365832
187,1.06441396239025,2.91923190437741
188,1.0605393561852,2.90487320255806
189,1.05778942737736,2.89142010237222
190,1.05386237207235,2.87733912390803
191,1.05109656716535,2.86371103014324
192,1.04707311958782,2.84956713219408
193,1.04433426594595,2.83630314953735
194,1.04022022435348,2.82170711645661
195,1.0374045811512,2.80904705712116
196,1.03327615171821,2.79393466577902
197,1.03032867430973,2.78160300232291
198,1.02618550303174,2.76653944912903
199,1.02318816691825,2.75409054472594
200,1.01896554745274,2.7394564479886
201,1.01592587269202,2.72669914448082
202,1.01163670979517,2.71198112786892
203,1.00857562767362,2.69944399573455
204,1.0042258092244,2.68456944013564
205,1.00105791488961,2.6721586332948
206,0.99666839244205,2.65718653201872
207,0.993613669305101,2.64519717932893
208,0.989428359932558,2.63040710521525
209,0.986494151691931,2.61930955468333
210,0.982585050882109,2.60465133899286
211,0.979720989748695,2.59437697452748
212,0.976110581143773,2.58064079677803
213,0.973423919442367,2.57045180858284
214,0.969927721384052,2.55739863380275
215,0.967453378299759,2.54799249013469
216,0.964131485975854,2.53498750353946
217,0.961604084456069,2.52614071372326
218,0.958573448803212,2.51426637661963
219,0.956290960337831,2.50542690993861
220,0.95325218869857,2.49392184116313
221,0.95106910851197,2.48599155191983
222,0.948231482377841,2.47477904429053
223,0.946074113811789,2.46713378930981
224,0.943369073160104,2.45670401526657
225,0.941405630329385,2.44955002733858
226,0.938767493650318,2.43922662983519
227,0.936717816674553,2.43232863935935
228,0.934252886908108,2.42318882181485
229,0.932589356894543,2.41695753087893
230,0.930121734599889,2.40727568815434
231,0.92801858567723,2.400542000081
232,0.925723779825741,2.39341403647493
233,0.924667702580055,2.38846375279774
234,0.922318869034819,2.37903574270934
235,0.91998391624085,2.37150997410439
236,0.917592469537842,2.36511258647928
237,0.917773688598973,2.36571751576927
238,0.915652632481623,2.3561294027919
239,0.913361605218527,2.34848738830177
240,0.911206142296162,2.34188341512931
241,0.909128525768525,2.33556565799677
242,0.907118635057925,2.32953178862804
243,0.90515656653229,2.32528657664895
244,0.90714524956516,2.32776168224453
245,0.905064448736849,2.3209664621832
246,0.903056749479423,2.31487798651507
247,0.901147339639892,2.30939345725349
248,0.899333786354604,2.30424680503635
249,0.897600336635673,2.29937672195919
250,0.895930398176445,2.29473804774006
251,0.894319795354072,2.29031356659699
252,0.892769182821864,2.28609451146133
253,0.891276214779011,2.2820733176689
254,0.889839102242426,2.27824205386206
255,0.888456208860858,2.27459318933971
256,0.887127572405297,2.27111911610472
257,0.885846682954036,2.26779920697829
258,0.884633544533055,2.26471205057031
259,0.883378829112666,2.26294361540787
260,0.884510146924794,2.26693472676333
261,0.883429204136043,2.26125340572373
262,0.88217479142884,2.25753230695609
263,0.881020788484546,2.25467927840498
264,0.879943495563155,2.25205462852357
265,0.878915558736374,2.24960153474467
266,0.877924389155423,2.24724545919855
267,0.87697896067795,2.24502242813714
268,0.876071827812338,2.2428990291073
269,0.875208346370754,2.24092491114494
270,0.874376491002623,2.23902104564149
271,0.873585469826886,2.23721708500188
272,0.872832402882489,2.23554263809391
273,0.872103863626297,2.23392438773887
274,0.871413526265307,2.23239181655516
275,0.870757059531271,2.23095950238419
276,0.870124101265886,2.22960975321006
277,0.869520941486351,2.22829737201636
278,0.868947433986981,2.22710215490842
279,0.868396930371316,2.22592287587637
280,0.867874545242998,2.22485503779778
281,0.867373255416838,2.22379819919907
282,0.866898714131948,2.2228292708961
283,0.866442053381915,2.22190456587667
284,0.86600913388159,2.22104468420277
285,0.865592939244358,2.22021099356503
286,0.865197810766711,2.21941446751144
287,0.871517974179374,2.23425280835225
288,0.87739212723981,2.24800603519415
289,0.882908653619468,2.26103298507875
290,0.888094894355622,2.27332281486272
291,0.892980190215629,2.28493122533483
292,0.897588578610696,2.2959524917957
293,0.901940362825316,2.30642462727194
294,0.906051844587819,2.31631110106491
295,0.909944997254851,2.32574423321225
296,0.913629576757709,2.33468119697933
297,0.917119094883237,2.34315107355123
298,0.920430715016712,2.35125225129514
299,0.923569234356435,2.35891172525805
300,0.926550490562722,2.36624886857025
301,0.929380710921183,2.37318682364957
302,0.932068339650973,2.37981898427677
303,0.934622648675669,2.38613717281835
304,0.937052623529591,2.39215843049558
305,0.939361698294837,2.39790022348901
306,0.941558463286922,2.40339938975975
307,0.943648809187246,2.40862038468409
308,0.94563842516714,2.41357925828167
309,0.94753382685176,2.41836043678423
310,0.949338332223736,2.42287818364112
311,0.951055978031057,2.42721611022519
312,0.952692770282216,2.43135994995682
313,0.954251134522773,2.43534236870076
314,0.955737277301007,2.43912363605144
315,0.957152453488893,2.44273929297169
316,0.958502703067789,2.44619533764723
317,0.959788579604793,2.44950210154718
318,0.96101629875978,2.45264009699386
319,0.962186057303615,2.45569143758082
320,0.963302421537196,2.45858744006307
321,0.964366939331307,2.46136001123853
322,0.965382560309483,2.46399201651868
323,0.966350862221653,2.46653645576902
324,0.967275537626786,2.46897225065991
325,0.968158226102363,2.47132994398277
326,0.969000230517572,2.4735670727258
327,0.969803398984997,2.47568891518954
328,0.970570442911031,2.47774509694355
329,0.971303175264409,2.47974199645883
330,0.972002023468245,2.48161141341927
331,0.972669970603456,2.48345028373296
332,0.973307265092492,2.48517075986637
333,0.973916359744786,2.48684574771585
334,0.974498118381447,2.48845379709821
335,0.97505354489798,2.48999871923956
336,0.975584067386348,2.49150551257265
337,0.976090718192079,2.49293131654473
338,0.976574861088642,2.49430143069006
339,0.977037812975293,2.49559634783819
340,0.977480382515505,2.49686674352627
341,0.977903196967136,2.49811008539415
342,0.978307164237269,2.49928476472004
343,0.978693003637296,2.50041547278771
344,0.979062907277138,2.50148146682939
345,0.979416537364432,2.50255550428464
346,0.97975432589519,2.50356704221708
347,0.980077516358756,2.50451930818501
348,0.980386809930963,2.50545992288402
349,0.980682980301052,2.50636797740309
350,0.980966180404357,2.5072439296482
351,0.981237019334065,2.50808871548529
352,0.982382434133072,2.51104158089935
353,0.983470973097933,2.51381068910545
354,0.984506777547652,2.51647626275811
355,0.985492877946953,2.51904592593418
356,0.986431299763059,2.52147667394304
357,0.98732474826016,2.52380052440717
358,0.988175437740275,2.52602008648886
359,0.988986113971548,2.52814327838131
360,0.989758890778675,2.53015168169488
361,0.990495443473924,2.53212001287907
362,0.991197630026823,2.53395841169543
363,0.991867021406513,2.53576518138109
364,0.992505179513087,2.53747135880608
365,0.993113974426756,2.53908339554745
366,0.993695315316804,2.54067806940365
367,0.994249431846089,2.54218168427136
368,0.994778353971752,2.54359998151449
369,0.99528303474731,2.54500785568881
370,0.995764898326809,2.54633610456766
371,0.996224437984627,2.54758559191847
372,0.996663648171241,2.5488339752032
373,0.997082453021909,2.54998476682752
374,0.997483324229885,2.55113963613805
375,0.997865448583378,2.55220050522308
376,0.998231666410159,2.55326791742765
377,0.998580198180615,2.55424703706589
378,0.998913400121956,2.5552380325189
379,0.999232233812136,2.55614338706611
380,0.999537210864592,2.55706223584093


==> pics/nodeWeightMu.csv <==
0,0
2.68814121511284,285
3.06881760702571,350
3.07807338973388,380


==> pics/unweighted_inout.csv <==
0,0.287603857341042,0.124910972766003,-0.643099689999784,0.703061864921968,0.563165311349073,0.585774448031335,-0.385127471867856,3.60697142857143,-1.99612857142857,0.0085714285714286,-2.52042857142857,0.224571428571429,-0.0833285714285714,0.759771428571429
1,0.858505315737084,0.540941210385356,2.05400917627215,0.870687111140095,0.947207336480961,0.0433753951934874,-1.05484124244244,1.67572895922594,-1.09695496601253,-0.759529878529215,-0.150074193363281,0.507464950006119,0.328190110799568,-0.504824982126601
2,-0.275007464050444,-0.561386059227644,-0.417798449632054,0.411256760252379,-0.412471334650322,-0.663116120336931,-0.303237434416654,0.780010638515523,-0.236355537494368,0.698938846372333,-1.16673502620287,0.529275321232164,-0.241928980061276,-0.363205262361502
3,-0.107845624886638,0.274385074266873,-0.63857100544467,0.212704262656547,0.0522984242729292,0.887762115250012,-0.142892450271557,-0.485309026467643,-0.448837733369618,0.025895599511862,0.484801017578453,0.660148633645018,-0.0693796585743705,-0.167318832323701
4,-0.0815654209994635,-0.710463217001428,-0.840204289113701,0.188332815327021,-0.151322766866466,0.305536214452679,-0.541426509950933,-0.595408187618061,0.43795792706939,0.148243206645172,-0.553747255497665,0.308204842554176,-0.0184039316533717,0.27315339850036
5,1.04741377452952,0.0670816307250058,0.574624040251129,-0.124536445853752,-0.0891829564096854,0.378708511053131,0.305005782989011,-0.773211110035488,-0.308223109002282,-0.509098974779967,0.646915606483,0.460872701207952,0.496902711745763,-0.0141578256189776
6,-0.556302170237968,-0.761112825941156,-0.54518499986015,-0.703052224990588,0.0295818788201029,-0.204221165789916,-0.182748721665642,0.00489833127526701,0.167134485608751,0.164971734317574,-0.50141145521458,-0.0762971515183116,0.0482867978849587,0.192417257646341
7,-0.611520153132201,0.350282225213011,0.197440139576026,-0.0402699777810503,0.458845804604415,-0.392704287681161,0.186336853094199,-0.279174282760164,-0.474340288994609,-0.316551439680265,0.294697202919654,0.291142356808394,0.458066266534639,0.0261601851723521
8,0.141665620104205,0.141996249345868,-0.296489813466889,0.132883328729102,-0.209335250305601,-0.364467806385566,-0.489212337127441,-0.13954048312382,0.247582467491453,0.216348097218095,-0.490976169971317,0.124983982432009,-0.193017107775066,0.234619213728647
9,0.381791037492813,-0.311205484096427,-0.0636114483968684,-0.44463824246854,-0.109306841139368,-1.18900025821539,-0.399869953910376,-0.0794243417307118,-0.197625637486126,-0.291161061036765,0.434804956375609,0.123856092349842,0.178014640460339,-0.168464648932186
10,-0.474819350232142,-0.337681326404419,-0.0709904800891126,-0.108298868227361,0.64723380015197,-0.190326770821522,-0.0832285153490246,0.536235555879422,0.2425315615532,0.222596342453165,-0.339035207075176,-0.12897727525145,-0.561847498845908,0.0284965212867462
11,-0.472668736330893,-0.143784895171882,-0.40299082372661,0.00912589059159087,0.256944796635486,0.121758803836391,-0.211022753030255,0.00233569506619883,-0.324462441548077,-0.189476385169615,0.357402794921467,0.253058823029084,-0.006402851382362,-0.0924556349166959
12,-0.444374778179273,0.397900011200225,0.558701821803904,0.0328402444977482,-0.269779659125645,0.326430807540026,-0.161517661790424,0.091227650106799,0.179690859039942,0.0623049765885207,-0.214872712589363,0.0166416395561706,-0.258222943763146,0.123230531061077
13,-0.11585356260249,0.218577970092651,-0.341590997345728,-0.482529584294325,0.103739323249349,0.098820773679078,0.023461767272157,-0.287313750490768,-0.141364369470923,-0.101455124851493,0.385123511314129,-0.086271923568731,0.335478869963407,-0.104197212895619
14,0.110825267849084,0.241480517540468,0.216536170431245,-0.126865019296557,0.180729198435321,0.0386567138221883,-0.112801794274685,0.088954626644969,0.359638409174658,0.0723721859379074,-0.36879943652248,-0.2159524149538,-0.0749536510502244,0.138740280768971
15,-0.24092428408359,0.130621179803837,-0.0713951714827561,0.00937496925300136,-0.160093339647104,-0.313043473558305,0.0346426876641298,-0.0267305648220962,-0.0836241271366706,-0.202256400428125,0.151162271994665,-0.0163440152948685,0.3134059075385,-0.135613071851404
16,-0.0113517943008135,0.219042638061167,0.146458124814808,0.192421392419922,-0.136807444235752,-0.171051424157107,-0.231841243996328,0.167971353144078,0.343930384996805,0.147322629495399,-0.294861320773507,-0.225312647786833,-0.230230874489859,0.091180475413916
17,0.0823156433455178,0.461032009559349,0.120266848803284,-0.127786636609784,0.13829462946356,-0.186511745803537,-0.23546332241603,-0.0279331066879469,-0.0413999742356958,-0.116168127528422,0.297654150343322,-0.0792264504503353,0.140596106798886,-0.173522598239807
18,0.107306856502326,-0.116350254539796,0.0472615718714342,0.210373518490264,0.0599956579025973,0.13904800508677,-0.240177618489789,0.187236538389884,0.439636891104687,0.215929648015669,-0.273747620693523,-0.136446551195975,-0.34426904461691,-0.0883398610038323
19,0.0895291949697266,0.289414808224017,0.0732352557853019,-0.20853504983957,-0.02749238767469,-0.0676629348979633,0.0518366497225891,-0.0171141011858973,-0.0845962710785491,-0.103668702685357,0.271572534564048,0.0453179737292248,0.151536502974387,-0.263047936317857
20,0.0504563807174318,0.049655169419435,-0.0445472914200769,-0.0733847135754146,-0.0721989620263305,0.104521561907607,-0.22691274994999,0.145871022666306,0.352342962443619,0.184584765404648,-0.280622153091215,-0.126342297083321,-0.267789268771061,-0.00804503156897756
21,-0.0229698448274479,0.029958758810374,-0.0723290898235064,0.0528782904355319,-0.00790244247633822,-0.103966746235632,0.0178795892838004,-0.0551776431552879,-0.0244027363911632,-0.125072771467406,0.156973564532221,0.0142603153081643,0.198283450018555,-0.164864178845083
22,-0.0268877056468855,-0.041093357737695,-0.0713163924711213,0.00616045313613013,-0.185090782574108,-0.0399364179753749,-0.0544955061805598,0.0847304833242956,0.28649443538358,0.127996987167175,-0.216196430835812,-0.10684800471093,-0.220665748331772,0.044488278003462
23,-0.0827255659167437,0.0592114802899716,-0.0666115857386085,0.0490451273884977,0.0885262877853932,-0.0142309629556994,0.0252013858919316,-0.0968566994826158,-0.0767673577285898,-0.137959502566193,0.211437912593348,-0.000956146364555858,0.169617500124939,-0.0685157065763327
24,0.0524947769458155,-0.00664708025481619,0.0443973250065706,-0.103637633533869,0.0911491394333545,-0.0812282511495882,-0.150119995142459,0.0309773548492884,0.231211420998237,0.106829165665739,-0.169540398969526,-0.0611772433639563,-0.202748646772548,0.0644483475927655
25,0.1028316584707,-0.00465894344335763,0.0333429779198102,-0.0269805065668471,-0.0758023804739671,-0.228241854624489,0.0465159821196016,-0.0879044792123421,-0.105908290624518,-0.102956690382235,0.161635677786097,0.121728917128442,0.13314423940765,-0.119739374103094
26,-0.0192667810490162,-0.0132625312404687,0.0272589170383053,-0.095388041046615,-0.0490227412342016,0.0771067558743189,0.0401797992017625,0.125708449478922,0.18120556994691,0.158770855094816,-0.18954820875094,-0.0543916930513742,-0.272009333451849,0.0502643607335151
27,-0.0779147936059346,-0.133980636546255,-0.0347375244809217,0.0130131392723239,0.0573060003306788,0.00569945295703459,-0.0682478460711364,-0.0531025750981529,-0.120993769643557,-0.0828058699017137,0.129847725596493,0.032704784722053,0.131492895724648,-0.0371431913997699
28,0.0168457890230689,-0.0645056393971835,-0.0528754746923826,-0.0359706056636467,-0.06764519728483,-0.0149093739735843,-0.0495181505951821,0.0740321819970896,0.118324718277525,0.13184286494326,-0.170678363357965,-0.0487862929623088,-0.166577356270367,0.061842247372766
29,-0.0142234752645335,-0.0230226130435132,-0.0204020045024084,-0.0250697298288583,0.0614022476651028,0.0303853075926183,0.00294102942224357,-0.0484959784077336,-0.153452556444014,-0.110927923866604,0.156675177049166,0.0410340458989634,0.16256200039616,-0.0473947646259368
30,-0.06608478015963,-0.0732411403999913,-0.0885105292141759,0.117361990655956,0.0438047096723075,0.0115767877154999,-0.0438887556331133,0.075844138868447,0.110998257389936,0.0938523340163741,-0.163046797413516,-0.0450317577786772,-0.134418249075291,0.0618020739927276


==> pics/unweighted_sim.csv <==
0,1.9546,1.4305,-1.5429,-0.6751,-0.0587,-0.1546,-0.6905,-2.0518,-1.0266,1.0293,0.5825,-0.8877,-0.5294,1.0673
1,2.32264695865773,-0.717108485241723,-1.58097672161155,0.413831269789089,-0.502784406310209,-0.326935958028941,-0.7125689910428,0.492304311869583,-0.342978608277125,0.780253072473308,0.610681743309946,-0.352682118320313,-0.507467843498851,-0.0675476244376858
2,2.34814441810227,-1.34401991576738,-1.01565485582536,1.00341318215035,0.55136990618008,0.371682804011613,-0.312228566822964,-0.630392595560549,0.399793860433569,0.353595324617954,0.457138330861378,-0.474953447103293,-0.903907956877793,0.764816558335652
3,1.49578946772633,-1.98811021835593,-0.976720543512155,0.520871085980581,0.359041424700723,-0.340157549350817,-0.118670217849395,0.596459511265892,0.349958236324698,0.303178673158365,-0.00102747393948988,-0.0753639087968362,-0.768124899069002,0.593794342583346
4,0.708734913057746,-1.32814632262163,-0.523327351102945,0.937282056226513,-0.00944469649927188,0.133684681198621,-0.00450043742555542,-0.573250040017932,0.424526466693097,-0.140324846084743,0.348735694743304,-0.391142848342498,-0.541070930515799,0.790221107070336
5,0.125819732080629,-1.08190030658659,-0.647697719401599,0.156605145928845,-0.463722320286043,-0.228246118964397,0.0529068702948943,0.411139271717633,0.315978478961929,-0.0379752422244499,0.403185425896152,-0.0891521786208611,-0.564684420367898,0.367657130278448
6,0.332393795492772,-0.36249635106102,-0.457646789176751,0.589780387941987,-0.165169040038289,0.295139887512347,-0.0301497648736327,-0.506262577184463,0.19816423592761,-0.309462274289436,0.480434665864197,-0.467148754822754,-0.243915740277036,0.401332111079862
7,-0.117940012758718,-0.381046730123229,-0.718133006201531,0.02398025708514,-0.410262538206469,-0.126101361595578,-0.401849335720651,0.476734078518522,0.13218094906055,-0.0608510523739388,0.270904135451104,-0.0326503290382472,-0.239895189011855,0.0462429140624244
8,-0.472402108837478,0.229100197444114,-0.420795919848021,0.56461695906993,-0.262401407876315,0.374988076824866,-0.372572996877517,-0.222164601363344,0.294834451842053,-0.273611897679588,-0.000215472408377104,-0.296563063636232,-0.0887872702156783,0.219645055674781
9,-0.310514082118908,0.206752972521918,-0.225655939479177,0.00369353412677336,-0.330734281424992,0.0152364525219494,-0.220590096918544,0.631058285427875,0.124818954417962,-0.0252996299343979,-0.180482138975538,0.3341600115696,-0.27324885612761,0.0804474393291468
10,0.0464699291583006,0.521951409266409,-0.2665081940355,0.541225538133988,-0.25197397822554,0.506756103223993,-0.307627988269048,0.000778563739159653,0.0354211431398798,-0.132212635846042,-0.684029860170711,0.154368143870091,-0.36875555364125,0.429437857473283
11,-0.0156661772732857,0.257775860182201,-0.276677741912723,0.191989288207363,-0.134173245975521,0.184470848648623,-0.190173286372226,0.78735006913641,0.367621979846516,0.125210831025285,-0.577269371462622,0.810640507922977,-0.23326174726375,0.380580100189771
12,-0.0668824438065765,0.576069869002632,-0.142791858204232,0.74044249233343,-0.15587567069733,0.636140422375107,0.0328161394153108,0.170270923084583,0.519260285276365,-0.0846588706309378,-0.246536194723877,0.406273026049987,-0.109452007035395,0.650642313185728
13,-0.070694243761748,0.400948169666253,0.277304469726102,0.198898837198248,0.321379454557945,0.194733096985835,0.260893859771222,0.74179732793818,0.403295413597622,0.128000339228921,0.186451681944166,0.766594864414514,0.0606755883471206,0.452694875152534
14,0.104125389202025,0.620349144281786,0.546637107380814,0.448521208632685,0.294285673979198,0.413606418797551,0.206327428426464,0.0603930418898984,0.482562916812726,-0.062995424927684,0.447374463937057,0.11319179185156,0.291186198611171,0.483073988996643
15,0.357828716298497,0.212827327004418,0.738334381081915,-0.224571900093574,0.488606391651795,-0.0934761839549086,0.270332002288695,0.478216877830981,0.574801123434775,0.00624146939536786,0.581063303754569,0.329729211908941,0.37373600031291,0.0880375359606975
16,0.335500646815567,0.186257906091236,0.758233499988151,-0.0605159152286198,0.45350528861569,0.0476045406424347,0.331300408627647,-0.272374529638428,0.437549791677158,-0.309075239701265,0.439273599409552,-0.315717274136685,0.426119598399585,0.0188480767770567
17,0.320085033956938,-0.26862690720275,0.719742439202684,-0.681751179996244,0.441760284445737,-0.478537178532024,0.375616038991693,0.001429344793764,0.24891775951322,-0.24875297652142,0.275835321378911,-0.0558479811378898,0.244281967191864,-0.338413331989536
18,0.245688862177225,-0.270815581166398,0.706299535272407,-0.479025901546776,0.328532961392919,-0.324966570756306,0.169170845760483,-0.655281723833063,0.153059572499236,-0.501869381074268,0.0372853954616722,-0.593917697457638,-0.0154069695260627,-0.285296148856826
19,0.104238456002312,-0.607970299429473,0.342540113404141,-0.913754126723954,0.121713957571358,-0.712000402497979,0.0644718551489861,-0.279517062826202,-0.025081194514693,-0.416218573997346,-0.0861727269520717,-0.248908512314805,-0.307789147038649,-0.441876531520472
20,-0.0914619061810668,-0.445427887339687,0.171485253809045,-0.501903107552486,-0.0962482641297975,-0.401927786652615,-0.266759407812736,-0.696623561465539,-0.262766655618057,-0.546336457652323,-0.325181977672064,-0.625368107286057,-0.448095615412897,-0.24271023234314
21,-0.295572168694172,-0.537815376481643,-0.0815814612724888,-0.721031177139201,-0.344152586537305,-0.559130086950629,-0.50174057659989,-0.119495760888417,-0.496022917221823,-0.267926669490539,-0.454686398792668,-0.125240053209303,-0.69116710777116,-0.251906973094451
22,-0.474517658850429,-0.146967750268632,-0.270984298951113,-0.148737158108663,-0.531674533704949,-0.0465443715712318,-0.591436938249606,-0.330975385029563,-0.619900514168573,-0.193163382985714,-0.619814186289748,-0.30706745448538,-0.74052961645664,0.078802002016745
23,-0.546282570043924,-0.0493229385512404,-0.379059303342552,-0.196456863498586,-0.601158009070868,-0.0355503026078727,-0.607307892678662,0.319996996159462,-0.724657752697493,0.224952797220388,-0.653555789015488,0.324424480027879,-0.731502653207393,0.164238137518512
24,-0.519841948753541,0.411785631516575,-0.311460959119711,0.403638708031694,-0.542066204255555,0.50986169783504,-0.482829125176898,0.174255054121117,-0.561977969357038,0.361767053906827,-0.553270362820307,0.211488043961505,-0.582270756187593,0.507685431694104
25,-0.302236343245574,0.468517957819342,-0.158123543175859,0.306401346337451,-0.308336315182344,0.459565718586219,-0.335269482823019,0.751091254395226,-0.291514630499841,0.667429641414394,-0.382882433921671,0.770212767115431,-0.426893244529667,0.561339964212683
26,0.0195679243991757,0.726939188684513,0.0743006237617179,0.727703609789959,-0.0101473616765468,0.78971688037613,-0.0675703021438245,0.498820756997652,-0.0421663028313503,0.608573273384743,-0.203358413612876,0.552147743765794,-0.104447380433678,0.77551040477196
27,0.302985069048935,0.534713864958317,0.338605442817183,0.431202296644666,0.304069067523964,0.503926571679728,0.189261100165212,0.831388134536686,0.232573219933626,0.690933073893833,0.158701683478467,0.863592721351587,0.236665396879751,0.616992920825885
28,0.519113518564856,0.537135630242462,0.513943330354899,0.586598354732855,0.543055971827853,0.571003859925635,0.472999210088277,0.338539393363986,0.523761788172638,0.409668885675281,0.451335552345126,0.364304058194735,0.481209406775875,0.562849807407119
29,0.69821880048463,0.13703023166149,0.649616751406081,0.0806757027037589,0.683753194851898,0.0890638918353507,0.638236046152187,0.402184141450832,0.659212624844714,0.265566431608103,0.634986520560359,0.411320490389654,0.643901662660064,0.192448583267852
30,0.733145638685231,-0.0337654537071928,0.684783392301307,0.0497509111982197,0.712741877443493,0.00464650268247202,0.684321870477891,-0.223832621781816,0.734127334159456,-0.155623045828543,0.711926471735776,-0.222808674701475,0.702941033048734,-0.0176029129464159


==> pics/weighted_inout.csv <==
0,0.287603857341042,0.124910972766003,-0.643099689999784,0.703061864921968,0.563165311349073,0.585774448031335,-0.385127471867856,3.60697142857143,-1.99612857142857,0.0085714285714286,-2.52042857142857,0.224571428571429,-0.0833285714285714,0.759771428571429
1,0.858505315737084,0.540941210385356,2.05400917627215,0.870687111140095,0.947207336480961,0.0433753951934874,-1.05484124244244,1.76624078239331,-0.991918346602347,-0.248029266143326,-1.51814842478412,0.738811269868769,0.0604503149838801,0.19259367028383
2,-0.275007464050444,-0.561386059227644,-0.417798449632054,0.411256760252379,-0.412471334650322,-0.663116120336931,-0.303237434416654,0.21852290422572,-0.0432032827559007,0.530649897772966,-0.318377006445894,0.566283310478859,-0.329296642451917,-0.624579180823833
3,-0.107845624886638,0.274385074266873,-0.63857100544467,0.212704262656547,0.0522984242729292,0.887762115250012,-0.142892450271557,0.0946834890811253,4.64078474311221e-05,0.0402919520508058,0.0564425379796901,0.361539800421269,-0.566659762323161,0.0136555749428395
4,-0.0815654209994635,-0.710463217001428,-0.840204289113701,0.188332815327021,-0.151322766866466,0.305536214452679,-0.541426509950933,-0.186895564708016,0.256431215391268,-0.388630894095725,0.174061515113289,0.0246980267825403,0.193956025051259,-0.0736203235346151
5,1.04741377452952,0.0670816307250058,0.574624040251129,-0.124536445853752,-0.0891829564096854,0.378708511053131,0.305005782989011,0.146985085973558,-0.100518262793567,-0.46968626243632,0.157409479035454,-0.0272661645361563,0.286896977058674,0.00617914769835569
6,-0.556302170237968,-0.761112825941156,-0.54518499986015,-0.703052224990588,0.0295818788201029,-0.204221165789916,-0.182748721665642,0.226930155707449,-0.137493256502079,-0.0625386939290946,-0.0279137511429396,-0.11221788835711,0.210082168212062,-0.0968487339882879
7,-0.611520153132201,0.350282225213011,0.197440139576026,-0.0402699777810503,0.458845804604415,-0.392704287681161,0.186336853094199,0.043513855719784,-0.196887669017202,0.0187588298780341,-0.194812673263911,0.197862632360971,0.0624255890925124,0.0691394352298114
8,0.141665620104205,0.141996249345868,-0.296489813466889,0.132883328729102,-0.209335250305601,-0.364467806385566,-0.489212337127441,-0.382915999531838,0.090208391327113,0.09087955027234,-0.0748327842356255,0.393720942775222,-0.146165761090968,0.0291056604837566
9,0.381791037492813,-0.311205484096427,-0.0636114483968684,-0.44463824246854,-0.109306841139368,-1.18900025821539,-0.399869953910376,-0.00530404908024475,0.164015313829354,-0.00965015870980686,0.0371680005555189,0.104805143657483,-0.210113514788701,-0.0809207354636022
10,-0.474819350232142,-0.337681326404419,-0.0709904800891126,-0.108298868227361,0.64723380015197,-0.190326770821522,-0.0832285153490246,0.257872515681248,0.0322813088912616,0.0301785245301286,0.0150845866453329,0.100730029332527,-0.347161903644777,-0.0889850614357209
11,-0.472668736330893,-0.143784895171882,-0.40299082372661,0.00912589059159087,0.256944796635486,0.121758803836391,-0.211022753030255,0.0870377162975068,-0.1169307149596,0.0322449319007868,-0.0276463883329343,0.164724439239779,-0.157100314766301,0.0176703306207633
12,-0.444374778179273,0.397900011200225,0.558701821803904,0.0328402444977482,-0.269779659125645,0.326430807540026,-0.161517661790424,-0.0962106955793679,-0.0967486688048974,-0.163353177146373,0.070984160413616,0.19140379511693,0.114443344604186,-0.0205187586040932
13,-0.11585356260249,0.218577970092651,-0.341590997345728,-0.482529584294325,0.103739323249349,0.098820773679078,0.023461767272157,-0.143881316045606,0.0917962268541619,0.10828125417418,0.00475789729224234,-0.159081437032321,0.150010048170666,-0.051882673413323
14,0.110825267849084,0.241480517540468,0.216536170431245,-0.126865019296557,0.180729198435321,0.0386567138221883,-0.112801794274685,-0.114008069233851,0.134537716343552,-0.108483394804879,-0.112011354634752,0.0444110182826976,0.154816686224976,0.000737397822256965
15,-0.24092428408359,0.130621179803837,-0.0713951714827561,0.00937496925300136,-0.160093339647104,-0.313043473558305,0.0346426876641298,0.0324591470856254,0.122136722146031,0.0396831337531602,-0.126617216481711,-0.0234953614199019,0.0130487211953322,-0.0572151462785354
16,-0.0113517943008135,0.219042638061167,0.146458124814808,0.192421392419922,-0.136807444235752,-0.171051424157107,-0.231841243996328,-0.0675682051781062,0.0831622651987343,0.00460134715277824,0.0411908644689533,0.00680773538986576,-0.0648625467884639,-0.00333146024376166
17,0.0823156433455178,0.461032009559349,0.120266848803284,-0.127786636609784,0.13829462946356,-0.186511745803537,-0.23546332241603,0.0497641858191829,0.0995694004500925,0.10250154479997,0.0870557071928083,-0.155362557951366,-0.107606474776372,-0.075921805534315
18,0.107306856502326,-0.116350254539796,0.0472615718714342,0.210373518490264,0.0599956579025973,0.13904800508677,-0.240177618489789,0.0260430795579415,0.156823771810744,0.0420189542337865,0.000545222059096437,0.00760091718007653,-0.0792301190358215,-0.153801825805824
19,0.0895291949697266,0.289414808224017,0.0732352557853019,-0.20853504983957,-0.02749238767469,-0.0676629348979633,0.0518366497225891,0.116157601824859,0.00665904505593833,0.0610607781228508,0.0435717892601039,-0.0967863671217331,0.0133120902608248,-0.143974937402844
20,0.0504563807174318,0.049655169419435,-0.0445472914200769,-0.0733847135754146,-0.0721989620263305,0.104521561907607,-0.22691274994999,0.0478422531222594,0.0630549708975753,-0.0026193321255629,-0.038487127423863,-0.0310177302604127,0.0152076988398163,-0.0539807330498123
21,-0.0229698448274479,0.029958758810374,-0.0723290898235064,0.0528782904355319,-0.00790244247633822,-0.103966746235632,0.0178795892838004,0.105316368855649,0.0747116263749251,0.022415896482567,-0.0509084519236781,-0.121190128676259,0.0398902652381487,-0.0702355763513526
22,-0.0268877056468855,-0.041093357737695,-0.0713163924711213,0.00616045313613013,-0.185090782574108,-0.0399364179753749,-0.0544955061805598,0.000128647993981643,0.0235001542295229,-0.0483707847218947,0.0374753109622119,0.00994330633290645,0.00446937272468208,-0.0271460075214102
23,-0.0827255659167437,0.0592114802899716,-0.0666115857386085,0.0490451273884977,0.0885262877853932,-0.0142309629556994,0.0252013858919316,0.05633732857964,0.0287731256876828,0.0208540094196172,0.0231833750893433,-0.115762797155344,-0.0178890392985266,0.00450399767758775
24,0.0524947769458155,-0.00664708025481619,0.0443973250065706,-0.103637633533869,0.0911491394333545,-0.0812282511495882,-0.150119995142459,-0.0603551165957933,0.00760699066161304,-0.0452501169568886,0.0426614162261587,0.0598653052113027,0.0075704432236167,-0.0120989217700089
25,0.1028316584707,-0.00465894344335763,0.0333429779198102,-0.0269805065668471,-0.0758023804739671,-0.228241854624489,0.0465159821196016,0.0413045010805599,0.0249774462241346,0.0552975829992965,-0.0426438002802914,0.00904622013469037,-0.0414250684861738,-0.0465568816722159
26,-0.0192667810490162,-0.0132625312404687,0.0272589170383053,-0.095388041046615,-0.0490227412342016,0.0771067558743189,0.0401797992017625,0.0193244622311276,-0.00676468581368579,0.0117158791118051,0.000643600774319356,0.0548769765206623,-0.0700215545172151,-0.00977467830701303
27,-0.0779147936059346,-0.133980636546255,-0.0347375244809217,0.0130131392723239,0.0573060003306788,0.00569945295703459,-0.0682478460711364,0.0580296954881662,0.00926780827587937,0.0487773502149694,-0.0537021636978672,-0.0828814802154133,-0.01399282046541,0.0345016103996758
28,0.0168457890230689,-0.0645056393971835,-0.0528754746923826,-0.0359706056636467,-0.06764519728483,-0.0149093739735843,-0.0495181505951821,-0.0246385085390801,-0.0554265434787665,-0.0270839703249057,0.0199536134008988,0.0525542967408603,0.0404076062339088,-0.00576649403291548
29,-0.0142234752645335,-0.0230226130435132,-0.0204020045024084,-0.0250697298288583,0.0614022476651028,0.0303853075926183,0.00294102942224357,0.0608605773961038,-0.0123800577904981,0.0124230539181429,-0.00774061836566086,-0.0667117959491825,0.00302438451177073,0.0105244562793238
30,-0.06608478015963,-0.0732411403999913,-0.0885105292141759,0.117361990655956,0.0438047096723075,0.0115767877154999,-0.0438887556331133,-0.031260069486972,-0.0256265871653187,-0.0463422041445858,0.00867612944783634,0.0695259617989844,0.0306047815520349,-0.00557801200197958


==> pics/weighted_sim.csv <==
0,1.9546,1.4305,-1.5429,-0.6751,-0.0587,-0.1546,-0.6905,-2.0518,-1.0266,1.0293,0.5825,-0.8877,-0.5294,1.0673
1,2.27021501361456,-0.945206822754899,-1.63069393899172,0.19754300085572,-0.47653229322264,-0.212729564454337,-1.03761501239177,-0.921766003925998,-0.369088166576089,0.666666844911207,0.491291504042787,-0.872073780592558,-0.446467095189904,0.197828173940083
2,2.03572685990409,-2.23722022389575,-1.18251907388928,0.719299522915995,0.443128381597167,-0.332494752041588,-0.813925289504192,0.0755320148409122,0.242955672532816,-0.0966886302713428,0.122124486099773,-0.871437396769077,-0.97183348238624,-0.072761966654979
3,1.08289755234586,-1.4818893550437,-1.17695327173404,0.683324387802512,0.0466555624123939,-0.500038902140548,-0.573953522398656,0.136720768599386,-0.0132043162570686,-0.118931175100623,-0.539702320154711,-0.52063273394741,-1.04110662732083,0.56108691048471
4,0.480892731529466,-0.991633489294032,-0.749421844402142,0.68200786673686,-0.456759597537992,-0.255716489614282,-0.391617085038637,0.241833407095377,-0.0676237471543365,-0.231523419119673,-0.201521494743986,0.0716323267386955,-0.895819494615368,0.498353978024203
5,0.186205520730452,-0.144679298516744,-0.83149944366203,0.625522317108613,-0.888977888773464,0.313832762577293,-0.192066287892567,0.244016903168171,-0.188594404242559,0.0558693759465519,0.00742432111830141,0.174013792180522,-0.897763425572859,0.798483709511364
6,0.672386831694273,-0.10594807988802,-0.508758564935605,0.71077390453233,-0.389343928367846,0.666313830537555,-0.107736268158761,0.419331113114624,-0.141549707698502,0.368840415440195,0.300609974263641,0.248980790047224,-0.423899255618927,0.666559117729442
7,0.397128454488199,0.0816099893446532,-0.56348044794824,0.801817367044107,-0.341587012371621,0.795570430362723,-0.259698451180359,0.500110366029516,0.0827621994228907,0.550325021051149,0.30551679808612,0.19213337911946,-0.209136716426556,0.713500739769436
8,0.144843687488932,0.145409688401374,-0.0281724105630134,0.79155017731227,0.0918151151577167,0.672233810536767,-0.0265813641047377,0.624917955291256,0.565219262561441,0.501671055635925,0.225343866951046,0.30165974738013,0.170488912008881,0.53178612389702
9,0.34946495186478,0.408601902831751,0.359756559294838,0.567629658311292,0.221032716033076,0.532688029033893,0.301887365260185,0.498651539072109,0.641349535347035,0.226826512087223,0.196027533957662,0.357229855030413,0.165912209617637,0.516537958695537
10,0.698727585123612,0.209144581690473,0.405108838924531,0.277172121099567,0.386079188284645,0.294098987378321,0.284630288582941,0.380453949195229,0.672552922987411,0.078176757477953,-0.210024422116636,0.512862169604695,0.173921653744337,0.387092935952778
11,0.549713889970166,0.124840009355261,0.337072402306981,0.133513065761339,0.464004049648098,0.155757065280609,0.36898411543024,0.190885679264746,0.987487088915657,-0.235246466647958,-0.0769643501130372,0.507380218374657,0.296881208237555,0.308305305411129
12,0.345495542205724,-0.0177119042459604,0.307446327101349,0.0197993376328857,0.296522148314965,-0.0358809919222065,0.44036359631005,0.0546148976426973,1.00153329541303,-0.386135166756968,0.183879012248474,0.354558665894844,0.293232027158039,0.110243547777
13,0.126807082906464,0.0237773546710828,0.499041173181085,-0.11277919270377,0.54978064625226,-0.147033638454927,0.447342211282227,-0.148118560366832,0.674232940815221,-0.538848624224389,0.440552551943299,0.00392324985051925,0.243207845641242,-0.00062476543141186
14,0.0433360773627235,-0.141887698548098,0.514371335383332,-0.364377170991303,0.270129062989406,-0.363156009745808,0.124793047157786,-0.221347953744061,0.514561473828995,-0.45469400749782,0.441400042440446,-0.271126908166993,0.215579992797549,-0.199386146926815
15,0.0215845194502113,-0.203556594466243,0.443645512374661,-0.535940012330287,0.214310993209277,-0.389059081557774,-0.0548691860521108,-0.286179252531258,0.373972958399349,-0.611899541920909,0.295165783988136,-0.496548284894461,0.0438868112203509,-0.315533179600544
16,-0.229087409387656,-0.346015899065645,0.243548845635523,-0.667921683711984,-0.0191068685404204,-0.483826887581996,-0.183390316351753,-0.282953922454488,0.0349640235411823,-0.535691391426512,-0.0862991494352698,-0.486098500628389,-0.104340934102251,-0.406525629416706
17,-0.374016856076347,-0.227516448738988,0.0648077020000513,-0.616535792184477,-0.149121787538331,-0.399674158296217,-0.231596625529383,-0.332645157912327,-0.280724679019148,-0.525935369566736,-0.377854552093282,-0.381049413317609,-0.397318149468253,-0.32990114670058
18,-0.440664080134233,-0.20113595839623,0.0344639973730911,-0.545483343650752,-0.266931975155894,-0.358892188698725,-0.434629127143335,-0.232668768885974,-0.399573761463137,-0.260668439445192,-0.605321534575935,-0.141751702548292,-0.646274658705419,-0.17537028518881
19,-0.443611841989613,0.000615345297666889,-0.226930063474839,-0.325564989986027,-0.364144380676879,-0.133948939717075,-0.414968371243179,-0.100613938013522,-0.480272314365364,-0.175668151273173,-0.57558301488871,0.02974100663273,-0.804366890879441,0.101237854959793
20,-0.388337536756987,0.0889080614880364,-0.183045808706308,-0.101170948787326,-0.3638907718108,0.0139997112940279,-0.524668592954247,0.138909737139175,-0.516173399191935,0.137883940540313,-0.564811005907805,0.232746976356411,-0.704915388342923,0.303662926901901
21,-0.280739410142636,0.308118813194594,-0.151701157032339,0.148475817603574,-0.329874361811896,0.274353292490772,-0.46601155361738,0.337166135890011,-0.471760391055521,0.272633296575571,-0.39016936656932,0.352122666003778,-0.652948753326011,0.504776211170967
22,-0.142603634535926,0.370542157927299,-0.0387856944767576,0.290095724103671,-0.219740811038315,0.399179901713811,-0.252857561520049,0.518142747879652,-0.300521868206342,0.53827504993664,-0.258623529832654,0.490902777954727,-0.403650955046702,0.604314822922683
23,0.042852617927369,0.506225813007113,0.103048871837575,0.41846535620495,-0.0412808732524352,0.554875985026895,-0.0134039485847038,0.529328426028889,-0.155407223682869,0.532385528882367,-0.0503747965224394,0.525226859578755,-0.151690501498335,0.648935601530765
24,0.217208669579093,0.424309587110963,0.32288771418006,0.386592649767402,0.165857298839614,0.490765957489346,0.249126258292879,0.495408531219129,0.151023238328009,0.610715440169143,0.184449480902282,0.524994335607183,0.136301080065025,0.553473371450815
25,0.434703822119651,0.372714159429344,0.48785226630121,0.303238660391359,0.403729511900369,0.417681551567363,0.393750946689062,0.329718733499082,0.425093265239945,0.350066435363181,0.35504523623821,0.369643175744051,0.290485706699858,0.429070892096362
26,0.606305032052749,0.0883503011391134,0.587529024033856,0.0810371611131934,0.558490301927989,0.128556448144551,0.506112891741107,0.169861579993948,0.525808169591544,0.204399677889854,0.383912397454485,0.221396918989035,0.467706109504701,0.197850083149021
27,0.611666649107985,-0.0912802015759625,0.588017898135765,-0.116393337816029,0.59718725972466,-0.0860531574658339,0.490828204330176,-0.0821736159841866,0.527785948169336,-0.148310676340892,0.478375176689565,-0.0300112451111182,0.537383763923286,-0.0405254014797536
28,0.480749909785178,-0.370640448297113,0.427014985622235,-0.347693559073856,0.487294915788246,-0.379630916086007,0.428116629803231,-0.273415046375187,0.471015880700123,-0.283713613932118,0.428404131225666,-0.253248554964611,0.436018053832952,-0.307036577838722
29,0.307297858245495,-0.46928866890782,0.219078944151228,-0.454310390000154,0.272791722361349,-0.483220056501635,0.246934694494646,-0.477526700918735,0.256468049854152,-0.546031233861763,0.261841033339295,-0.481668036885952,0.244873849630613,-0.457200781409718
30,0.0557076737299051,-0.619838440148103,-0.0176561884288267,-0.540841095667718,0.0188735091319896,-0.598086410207801,0.00671782683948922,-0.530912394322879,0.049240817148696,-0.512585552280937,0.0456892775961683,-0.547955192975359,0.017930538653921,-0.556379247587126

